Isogeometric multi-patch shell analysis using the Geometry + Simulation Modules

Isogeometric Analysis (IGA) bridges Computer-Aided Design (CAD) and Finite Element Analysis (FEA) by employing splines as a common basis for geometry and analysis. One of the advantages of IGA is in the realm of thin shell analysis: due to the arbitrary continuity of the spline basis, Kirchhoff-Love shells can be modeled without the need to introduce unknowns for the mid-plane rotations, leading to a reduction in the number of unknowns. In this paper, we provide the background of an implementation of Isogeometric Kirchhoff--Love shells within the Geometry + Simulation Modules (G+Smo). This paper accompanies multiple previous publications and elaborates on the design of the software used in these papers, rather than the novelty of the methods presented therein. The presented implementation provides patch coupling via penalty methods and unstructured splines, goal-oriented error estimators, several algorithms for structural analysis and advanced algorithms for the modeling of wrinkling in hyperelastic membranes. These methods are all contained in three new modules in G+Smo: a module for Kirchhoff-Love shells, a module for structural analysis, and a module for unstructured spline constructions. As motivated in this paper, the modules are implemented to be compatible with future developments. For example, by providing base implementations of material laws, by using black-box functions for the structural analysis module, or by providing a standardized approach for the implementation of unstructured spline constructions. Overall, this paper demonstrates that the new modules contribute to a versatile ecosystem for the modeling of multi-patch shell problems through fast off-the-shelf solvers with a simple interface, designed to be extended in future research.

==> Data/ArcLengthWrinkling/ANSYS.csv <==
SHELL181,ampl,SHELL281,ampl
0.005,0.000221285714286,0.0025,0.000490928571429
0.01,0.000592928571429,0.005,0.001105
0.015,0.0013495,0.0075,0.001897142857143
0.02,0.003750142857143,0.01,0.002958285714286
0.025,0.380316285714286,0.0125,0.004454357142857
0.03,1.23159635714286,0.015,0.006724
0.035,1.652786,0.0175,0.010582714285714
0.04,1.94550507142857,0.02,0.0186205
0.045,2.16536128571429,0.0225,0.045719
0.05,2.34126178571429,0.025,0.434172785714286
0.055,2.49642821428571,0.0275,0.923886571428571
0.06,2.62501242857143,0.03,1.22769842857143
0.065,2.73222092857143,0.0325,1.4570925
0.07,2.8218325,0.035,1.644537
0.075,2.89670085714286,0.0375,1.80281135714286
0.08,2.95904528571429,0.04,1.93890114285714
0.085,3.01063164285714,0.0425,2.05832985714286
0.09,3.05289057142857,0.045,2.16523385714286
0.095,3.08699828571429,0.0475,2.26035057142857
0.1,3.11393392857143,0.05,2.34540507142857
0.105,3.13452092857143,0.0525,2.42174542857143
0.11,3.149458,0.055,2.49238785714286
0.115,3.15934257142857,0.0575,2.5568115
0.12,3.16468892857143,0.06,2.61526857142857
0.125,3.16594235714286,0.0625,2.6683645
0.13,3.16349021428571,0.065,2.71661664285714
0.135,3.15767128571429,0.0675,2.760471
0.14,3.14878271428571,0.07,2.80163142857143
0.145,3.13708642857143,0.0725,2.83996085714286
0.15,3.12281357142857,0.075,2.87492307142857
0.155,3.10616885714286,0.0775,2.90677785714286
0.16,3.08733407142857,0.08,2.93575714285714
0.165,3.06804235714286,0.0825,2.96206885714286
0.17,3.05146535714286,0.085,2.98590035714286
0.175,3.03279407142857,0.0875,3.00742092857143
0.18,3.01214657142857,0.09,3.02678428571429
0.185,2.98962942857143,0.0925,3.04534435714286
0.19,2.96533878571429,0.095,3.06253078571429
0.195,2.93936121428571,0.0975,3.0779235
0.2,2.9117745,0.1,3.09162735714286
0.205,2.88264842857143,0.1025,3.10373878571429
0.21,2.85204542857143,0.105,3.11434678571429
0.215,2.82002085714286,0.1075,3.1235335
0.22,2.78662364285714,0.11,3.13137507142857
0.225,2.75189657142857,0.1125,3.13794207142857
0.23,2.71587642857143,0.115,3.14330007142857
0.235,2.6785945,0.1175,3.14751007142857
0.24,2.6400765,0.12,3.15062885714286
0.245,2.60034264285714,0.1225,3.15270935714286
0.25,2.55940785714286,0.125,3.15380114285714
0.255,2.51728178571429,0.1275,3.15501764285714
0.26,2.47396842857143,0.13,3.15547385714286
0.265,2.42946614285714,0.1325,3.15504621428571
0.27,2.38376742857143,0.135,3.15377242857143
0.275,2.33685864285714,0.1375,3.15168778571428
0.28,2.28871935714286,0.14,3.14882571428571
0.285,2.23932185714286,0.1425,3.14521757142857
0.29,2.1886305,0.145,3.140893
0.295,2.13660078571429,0.1475,3.13587978571429
0.3,2.08317821428571,0.15,3.13020421428571
0.305,2.02829664285714,0.1525,3.12389114285714
0.31,1.97187671428571,0.155,3.11696414285714
0.315,1.91382342857143,0.1575,3.10944521428571
0.32,1.85402321428571,0.16,3.10135535714286
0.325,1.79233971428571,0.1625,3.09271442857143
0.33,1.72860928571429,0.165,3.08354107142857
0.335,1.66263371428571,0.1675,3.07385314285714
0.34,1.59417107142857,0.17,3.06366742857143
0.345,1.52292292857143,0.1725,3.05299971428571
0.35,1.44851607142857,0.175,3.04186514285714
0.355,1.37047557142857,0.1775,3.03027785714286
0.36,1.288184,0.18,3.01825142857143
0.365,1.20081714285714,0.1825,3.00579864285714
0.37,1.10723607142857,0.185,2.9929315
0.375,1.00579585714286,0.1875,2.9796615
0.38,0.893973714285714,0.19,2.96636357142857
0.385,0.767563,0.1925,2.95293021428571
0.39,0.618627785714286,0.195,2.93910607142857
0.395,0.429243071428571,0.1975,2.92490057142857
0.4,0.174682,0.2,2.91032242857143
0.405,0.058897214285714,0.2025,2.89538
0.41,0.0335975,0.205,2.88008107142857
0.415,0.023450071428571,0.2075,2.86443292857143
0.42,0.0180105,0.21,2.84844264285714
0.425,0.014623714285714,0.2125,2.83211657142857
0.43,0.0123135,0.215,2.81546092857143
0.435,0.010637642857143,0.2175,2.79848128571429
0.44,0.009366857142857,0.22,2.78118307142857
0.445,0.008370428571429,0.2225,2.76357114285714
0.45,0.007568357142857,0.225,2.74565007142857
0.455,0.006909357142857,0.2275,2.72742414285714
0.46,0.006358857142857,0.23,2.708897
0.465,0.005891785714286,0.2325,2.69007235714286
0.47,0.005490571428571,0.235,2.67095328571429
0.475,0.005142428571429,0.2375,2.6515425
0.48,0.004837428571429,0.24,2.63184264285714
0.485,0.004568142857143,0.2425,2.61185578571429
0.49,0.004328714285714,0.245,2.59158378571429
0.495,0.0041145,0.2475,2.571028
0.5,0.003921785714286,0.25,2.55018971428571
,,0.2525,2.52906964285714
,,0.255,2.50766835714286
,,0.2575,2.48598585714286
,,0.26,2.46402207142857
,,0.2625,2.44177628571429
,,0.265,2.41924764285714
,,0.2675,2.39643485714286
,,0.27,2.37333614285714
,,0.2725,2.3499495
,,0.275,2.32627235714286
,,0.2775,2.30230192857143
,,0.28,2.27803464285714
,,0.2825,2.25346685714286
,,0.285,2.22859407142857
,,0.2875,2.20341164285714
,,0.29,2.177914
,,0.2925,2.15209535714286
,,0.295,2.125949
,,0.2975,2.09946778571429
,,0.3,2.07264378571429
,,0.3025,2.04546828571429
,,0.305,2.01793171428571
,,0.3075,1.99002378571429
,,0.31,1.96173314285714
,,0.3125,1.93304742857143
,,0.315,1.90395307142857
,,0.3175,1.87443528571429
,,0.32,1.84447792857143
,,0.3225,1.81406342857143
,,0.325,1.78317228571429
,,0.3275,1.75178342857143
,,0.33,1.71987342857143
,,0.3325,1.68741664285714
,,0.335,1.65438464285714
,,0.3375,1.62074607142857
,,0.34,1.58646614285714
,,0.3425,1.55150607142857
,,0.345,1.51582242857143
,,0.3475,1.47936671428571
,,0.35,1.442084
,,0.3525,1.40391221428571
,,0.355,1.3647805
,,0.3575,1.32460778571429
,,0.36,1.28330028571429
,,0.3625,1.24074892857143
,,0.365,1.1968255
,,0.3675,1.15137785714286
,,0.37,1.10422307142857
,,0.3725,1.05513864285714
,,0.375,1.00384878571429
,,0.3775,0.950005571428572
,,0.38,0.893159571428571
,,0.3825,0.832713571428571
,,0.385,0.767845071428571
,,0.3875,0.697367785714286
,,0.39,0.619463214285714
,,0.3925,0.531093357142857
,,0.395,0.426501928571429
,,0.3975,0.292599428571429
,,0.4,0.1140635
,,0.4025,0.038167428571429
,,0.405,0.021170142857143
,,0.4075,0.014227071428571
,,0.41,0.010467785714286
,,0.4125,0.008112071428571
,,0.415,0.006496214285714
,,0.4175,0.005390928571429
,,0.42,0.004823
,,0.4225,0.004379
,,0.425,0.004021571428571
,,0.4275,0.003727785714286
,,0.43,0.003482785714286
,,0.4325,0.003280142857143
,,0.435,0.0031065
,,0.4375,0.002956071428571
,,0.44,0.002827214285714
,,0.4425,0.002716428571429
,,0.445,0.002618214285714
,,0.4475,0.002532642857143
,,0.45,0.002458857142857
,,0.4525,0.002392571428571
,,0.455,0.002335071428571
,,0.4575,0.002285
,,0.46,0.0022395
,,0.4625,0.002201571428571
,,0.465,0.0021675
,,0.4675,0.002137428571429
,,0.47,0.002112571428571
,,0.4725,0.002089857142857
,,0.475,0.002071642857143
,,0.4775,0.002055785714286
,,0.48,0.002042142857143
,,0.4825,0.002031928571429
,,0.485,0.002022571428571
,,0.4875,0.0020165
,,0.49,0.002011571428571
,,0.4925,0.002007857142857
,,0.495,0.002006571428571
,,0.4975,0.002005571428571
,,0.5,0.0020065
,,0.5025,0.002008357142857
,,0.505,0.002010285714286
,,0.5075,0.002014428571429
,,0.51,0.002018642857143
,,0.5125,0.002022785714286
,,0.515,0.002028928571429
,,0.5175,0.002034928571429
,,0.52,0.002040785714286
,,0.5225,0.002047785714286
,,0.525,0.002055071428571
,,0.5275,0.002062214285714
,,0.53,0.002069285714286
,,0.5325,0.0020775
,,0.535,0.002085571428571
,,0.5375,0.002093357142857
,,0.54,0.002100928571429
,,0.5425,0.002109357142857
,,0.545,0.002117785714286
,,0.5475,0.002125928571429
,,0.55,0.002133857142857
,,0.5525,0.002141642857143
,,0.555,0.002149928571429
,,0.5575,0.002158214285714
,,0.56,0.002166357142857
,,0.5625,0.002174214285714
,,0.565,0.002181857142857
,,0.5675,0.002189357142857
,,0.57,0.002196785714286
,,0.5725,0.002204714285714
,,0.575,0.002212357142857
,,0.5775,0.002219857142857
,,0.58,0.002227142857143
,,0.5825,0.002234214285714
,,0.585,0.002241214285714
,,0.5875,0.002247928571429
,,0.59,0.0022545
,,0.5925,0.002261142857143
,,0.595,0.002268
,,0.5975,0.002274642857143
,,0.6,0.002281214285714
,,0.6025,0.002287571428571
,,0.605,0.002293785714286
,,0.6075,0.002299857142857
,,0.61,0.002305785714286
,,0.6125,0.002311571428571
,,0.615,0.002317214285714
,,0.6175,0.002322714285714
,,0.62,0.002328142857143
,,0.6225,0.002333428571429
,,0.625,0.002338571428571
,,0.6275,0.002343928571429
,,0.63,0.002349214285714
,,0.6325,0.002354428571429
,,0.635,0.0023595
,,0.6375,0.002364428571429
,,0.64,0.002369285714286
,,0.6425,0.002374
,,0.645,0.002378642857143
,,0.6475,0.002383214285714
,,0.65,0.002387642857143
,,0.6525,0.002392
,,0.655,0.002396285714286
,,0.6575,0.002400428571429
,,0.66,0.0024045
,,0.6625,0.0024085
,,0.665,0.002412428571429
,,0.6675,0.002416214285714
,,0.67,0.00242
,,0.6725,0.002423642857143
,,0.675,0.002427214285714
,,0.6775,0.002430785714286
,,0.68,0.002434214285714
,,0.6825,0.002437571428571
,,0.685,0.002440857142857
,,0.6875,0.002444214285714
,,0.69,0.002447571428571
,,0.6925,0.002450928571429
,,0.695,0.002454142857143
,,0.6975,0.002457357142857
,,0.7,0.002460428571429
,,0.7025,0.0024635
,,0.705,0.0024665
,,0.7075,0.002469428571429
,,0.71,0.002472285714286
,,0.7125,0.002475071428571
,,0.715,0.002477857142857
,,0.7175,0.002480571428571
,,0.72,0.002483214285714
,,0.7225,0.002485785714286
,,0.725,0.002488357142857
,,0.7275,0.002490857142857
,,0.73,0.002493285714286
,,0.7325,0.002495642857143
,,0.735,0.002498
,,0.7375,0.002500357142857
,,0.74,0.002502571428571
,,0.7425,0.002504785714286
,,0.745,0.002507
,,0.7475,0.002509071428571
,,0.75,0.002511214285714
,,0.7525,0.002513214285714
,,0.755,0.002515214285714
,,0.7575,0.002517214285714
,,0.76,0.002519142857143
,,0.7625,0.002521
,,0.765,0.002522857142857
,,0.7675,0.002524642857143
,,0.77,0.002526428571429
,,0.7725,0.002528214285714
,,0.775,0.002529857142857
,,0.7775,0.002531571428571
,,0.78,0.002533214285714
,,0.7825,0.002534785714286
,,0.785,0.002536357142857
,,0.7875,0.002537928571429
,,0.79,0.002539428571429
,,0.7925,0.002540928571429
,,0.795,0.002542357142857
,,0.7975,0.002543785714286
,,0.8,0.002545214285714
,,0.8025,0.002546571428571
,,0.805,0.002547857142857
,,0.8075,0.002549214285714
,,0.81,0.0025505
,,0.8125,0.002551714285714
,,0.815,0.002553
,,0.8175,0.002554214285714
,,0.82,0.002555357142857
,,0.8225,0.0025565
,,0.825,0.002557642857143
,,0.8275,0.002558785714286
,,0.83,0.002559857142857
,,0.8325,0.002560928571429
,,0.835,0.002561928571429
,,0.8375,0.002562928571429
,,0.84,0.002563928571429
,,0.8425,0.002564928571429
,,0.845,0.002565928571429
,,0.8475,0.002566928571429
,,0.85,0.002567928571429
,,0.8525,0.002568857142857
,,0.855,0.002569785714286
,,0.8575,0.002570714285714
,,0.86,0.002571571428571
,,0.8625,0.0025725
,,0.865,0.002573357142857
,,0.8675,0.002574142857143
,,0.87,0.002575
,,0.8725,0.002575785714286
,,0.875,0.002576571428571
,,0.8775,0.002577357142857
,,0.88,0.002578071428571
,,0.8825,0.002578785714286
,,0.885,0.0025795
,,0.8875,0.002580214285714
,,0.89,0.002580857142857
,,0.8925,0.002581571428571
,,0.895,0.002582214285714
,,0.8975,0.002582857142857
,,0.9,0.002583428571429
,,0.9025,0.002584071428571
,,0.905,0.002584642857143
,,0.9075,0.002585214285714
,,0.91,0.002585714285714
,,0.9125,0.002586285714286
,,0.915,0.002586785714286
,,0.9175,0.002587357142857
,,0.92,0.002587857142857
,,0.9225,0.002588285714286
,,0.925,0.002588785714286
,,0.9275,0.002589214285714
,,0.93,0.002589714285714
,,0.9325,0.002590142857143
,,0.935,0.002590571428571
,,0.9375,0.002590928571429
,,0.94,0.002591357142857
,,0.9425,0.002591714285714
,,0.945,0.002592071428571
,,0.9475,0.0025925
,,0.95,0.002592785714286
,,0.9525,0.002593142857143
,,0.955,0.0025935
,,0.9575,0.002593785714286
,,0.96,0.002594071428571
,,0.9625,0.002594428571429
,,0.965,0.002594714285714
,,0.9675,0.002594928571429
,,0.97,0.002595214285714
,,0.9725,0.0025955
,,0.975,0.002595714285714
,,0.9775,0.002595928571429
,,0.98,0.002596214285714
,,0.9825,0.002596428571429
,,0.985,0.002596571428571
,,0.9875,0.002596785714286
,,0.99,0.002597
,,0.9925,0.002597142857143
,,0.995,0.002597357142857
,,0.9975,0.0025975
,,1,0.002597642857143


==> Data/ArcLengthWrinkling/GismoMaterial.csv <==
G+Smo ,NH,G+SMO,MR,G+SMO,OG
0,0,0,0,0,0
0.059449642857143,0.063363459669582,0.059397151679286,0.070152623173955,0.059393214285714,0.070420432458698
0.118971428571429,0.120275753158406,0.118759948874643,0.128217309069485,0.118744285714286,0.128521622934888
0.178559642857143,0.171964285714286,0.178082988892857,0.176961281839164,0.178048928571429,0.177257045675413
0.238210714285714,0.219387755102041,0.237365490981786,0.218431472605685,0.237306071428571,0.218739067055394
0.297921428571428,0.263301749271137,0.296609681847857,0.254161087936103,0.296518214285714,0.254517735665695
0.357689285714286,0.304302721088435,0.355819725763214,0.285312535467687,0.355689285714286,0.285742225461613
0.417510714285714,0.342872934888241,0.415000965107143,0.312777255178571,0.414825,0.31328231292517
0.477382142857143,0.379397473275024,0.4741593623,0.337246253713557,0.473928571428571,0.337807337220602
0.537303571428571,0.414189747327502,0.533301086560714,0.359260547671283,0.533007142857143,0.359837220602527
0.597264285714286,0.44750850340136,0.592432211560714,0.379247678175413,0.592064285714286,0.379780126336249


==> Data/ArcLengthWrinkling/IGA_Quart_r5e2_MR.csv <==
eps,ampl
0.003310114285714,7.69614285714286E-17
0.0066203,1.72183571428571E-16
0.009930571428571,7.10685714285714E-16
0.013240857142857,5.31633571428571E-15
0.016551142857143,8.90657142857143E-14
0.019861571428572,8.22907142857143E-14
0.023171928571429,9.68828571428571E-14
0.025520857142857,0.106199285714286
0.028817928571429,0.937835714285714
0.032123357142857,1.30090714285714
0.035429714285714,1.56092142857143
0.0387365,1.76506428571429
0.042043571428572,1.93544285714286
0.045350857142857,2.07871428571429
0.048658285714286,2.20092142857143
0.051965928571429,2.30612857142857
0.055273714285714,2.39828571428571
0.058581642857143,2.48142857142857
0.061889642857143,2.55447142857143
0.065197714285714,2.61872142857143
0.068505857142857,2.67526428571429
0.071814285714286,2.72497857142857
0.075122142857143,2.76860714285714
0.078430714285714,2.80677857142857
0.081739285714286,2.84090714285714
0.085047857142857,2.87261428571429
0.088355714285714,2.90021428571428
0.091664285714286,2.92404285714286
0.094972857142857,2.94440714285714
0.098281428571429,2.96157142857143
0.10159,2.97576428571429
0.104897857142857,2.98721428571429
0.108206428571429,2.99609285714286
0.111514285714286,3.00257857142857
0.114822857142857,3.00682142857143
0.118130714285714,3.00895714285714
0.121439285714286,3.00912142857143
0.124747142857143,3.00740714285714
0.128055,3.00392857142857
0.131362857142857,2.99877857142857
0.13467,2.99227142857143
0.137977857142857,2.9855
0.141285,2.97722857142857
0.144592857142857,2.96751428571429
0.1479,2.95642142857143
0.151207142857143,2.94399285714286
0.154514285714286,2.93029285714286
0.157820714285714,2.91535714285714
0.161127142857143,2.89922857142857
0.164434285714286,2.88194285714286
0.167740714285714,2.86353571428571
0.171046428571429,2.84404285714286
0.174352857142857,2.82347857142857
0.177658571428571,2.80187857142857
0.180964285714286,2.77925714285714
0.18427,2.75564285714286
0.187575714285714,2.73104285714286
0.190880714285714,2.70547857142857
0.194186428571429,2.67895
0.197491428571429,2.65147857142857
0.200795714285714,2.62306428571429
0.204100714285714,2.59371428571429
0.207405,2.56342857142857
0.210709285714286,2.53220714285714
0.214013571428571,2.50005
0.217317142857143,2.46694285714286
0.220620714285714,2.43288571428571
0.223924285714286,2.39785714285714
0.227227857142857,2.36184285714286
0.230531428571429,2.32483571428571
0.233834285714286,2.28680714285714
0.237137142857143,2.24772857142857
0.24044,2.20757142857143
0.243742142857143,2.16629285714286
0.247044285714286,2.12386428571429
0.250346428571429,2.08023571428571
0.253648571428571,2.03535
0.256950714285714,1.98913571428571
0.260252142857143,1.94153571428571
0.263553571428571,1.89245714285714
0.266855,1.8418
0.270155714285714,1.78946428571429
0.273456428571428,1.73530714285714
0.276757142857143,1.67917857142857
0.280057857142857,1.62089285714286
0.283357857142857,1.56022857142857
0.286658571428571,1.49691428571429
0.289958571428571,1.43062142857143
0.293257857142857,1.36093571428571
0.296557857142857,1.28732857142857
0.299857142857143,1.20909285714286
0.303156428571429,1.12530714285714
0.306455714285714,1.03462142857143
0.309754285714286,0.935078571428571
0.313053571428571,0.823485714285714
0.316351428571429,0.694079285714286
0.31965,0.534118571428571
0.322947857142857,0.297965714285714
0.326245,1.10299285714286E-13
0.329542142857143,1.63105714285714E-14
0.33284,1.28048571428571E-13
0.336137142857143,4.15362142857143E-14
0.339434285714286,2.43799285714286E-14
0.342731428571428,2.28807142857143E-14
0.346028571428571,2.65423571428571E-14
0.349325,4.38847142857143E-14
0.352622142857143,3.27819285714286E-14
0.355918571428571,1.26488571428571E-14
0.359215,2.46160714285714E-14
0.362510714285714,3.13894285714286E-14
0.365807142857143,2.73495714285714E-14
0.369102857142857,4.20876428571429E-14
0.372399285714286,2.21011428571429E-14
0.375695,4.17892857142857E-14
0.378990714285714,3.84845714285714E-14
0.382285714285714,3.02583571428571E-14
0.385581428571429,3.60337857142857E-14
0.388876428571428,3.26892857142857E-14
0.392172142857143,4.52683571428571E-14
0.395467142857143,2.18692142857143E-14
0.398762142857143,2.65167857142857E-14
0.402057142857143,4.8592E-14
0.405351428571429,3.77513571428571E-14
0.408646428571428,5.10281428571428E-14
0.411940714285714,3.24063571428571E-14
0.415235714285714,4.15372857142857E-14
0.41853,4.65580714285714E-14
0.421824285714286,4.02305E-14
0.425118571428571,4.13380714285714E-14
0.428412857142857,4.0042E-14
0.431706428571428,4.09873571428571E-14
0.435000714285714,3.50998571428571E-14
0.438294285714286,3.40013571428571E-14
0.441588571428571,3.21852142857143E-14
0.444882142857143,2.20392857142857E-14
0.448175714285714,1.71454285714286E-14
0.451469285714286,2.31582142857143E-14
0.454762857142857,2.42120714285714E-14
0.458056428571429,2.26269285714286E-14
0.46135,1.89702857142857E-14
0.464643571428571,2.97512857142857E-14
0.467936428571429,1.40596428571429E-14
0.47123,1.53486428571429E-14
0.474522857142857,1.89167142857143E-14
0.477816428571429,2.19795714285714E-14
0.481109285714286,2.28252142857143E-14
0.484402142857143,1.54757142857143E-14
0.487695714285714,2.19278571428571E-14
0.490988571428571,2.01284285714286E-14
0.494281428571428,1.88696428571429E-14


==> Data/ArcLengthWrinkling/IGA_Quart_r5e2_OG.csv <==
eps,ampl
0.003310271428571,3.10907142857143E-16
0.006620935714286,1.85907857142857E-16
0.009932,3.23488571428571E-16
0.013243357142857,3.32530714285714E-15
0.016555142857143,5.84745714285714E-14
0.019867285714286,1.05692142857143E-13
0.023179714285714,2.45755E-13
0.025591785714286,0.106759285714286
0.028892142857143,0.920814285714286
0.032200714285714,1.27394285714286
0.035510571428572,1.52446428571429
0.038821142857143,1.72225714285714
0.042132285714286,1.88362857142857
0.045444,2.01775
0.048756285714286,2.13064285714286
0.052068928571429,2.22937142857143
0.055382142857143,2.31532857142857
0.058695714285714,2.38942142857143
0.062009714285714,2.45332857142857
0.065324142857143,2.50837142857143
0.068639,2.55565
0.071954285714286,2.59775714285714
0.07527,2.63572142857143
0.078585714285714,2.6682
0.081902142857143,2.69572857142857
0.085218571428572,2.71875714285714
0.088535714285714,2.7377
0.091852857142857,2.75289285714286
0.095170714285714,2.76466428571429
0.098488571428571,2.77327142857143
0.101806428571429,2.77896428571429
0.105125,2.78248571428571
0.108443571428571,2.78559285714286
0.111762142857143,2.78631428571429
0.115081428571429,2.78479285714286
0.118400714285714,2.78117142857143
0.12172,2.77557857142857
0.12504,2.76812142857143
0.12836,2.7589
0.13168,2.74802857142857
0.135,2.73557142857143
0.138320714285714,2.72162142857143
0.141641428571429,2.70625
0.144962142857143,2.68951428571429
0.148282857142857,2.67147857142857
0.151604285714286,2.65219285714286
0.154925714285714,2.63171428571429
0.158247142857143,2.61008571428571
0.161568571428571,2.58735
0.16489,2.56353571428571
0.168212142857143,2.53868571428571
0.171533571428571,2.51322142857143
0.174855714285714,2.48767142857143
0.178177857142857,2.4611
0.1815,2.43353571428571
0.184822142857143,2.40499285714286
0.188144285714286,2.37548571428571
0.191467142857143,2.34502857142857
0.194789285714286,2.31362142857143
0.198112142857143,2.28127142857143
0.201435,2.24797857142857
0.204757857142857,2.21375
0.208080714285714,2.17857142857143
0.211403571428571,2.14244285714286
0.214726428571429,2.10534285714286
0.218049285714286,2.06725714285714
0.221372142857143,2.02816428571429
0.224695714285714,1.98804285714286
0.228018571428571,1.94685714285714
0.231341428571429,1.90457142857143
0.234665,1.86113571428571
0.237987857142857,1.81650714285714
0.241311428571429,1.77061428571429
0.244635,1.72339285714286
0.247957857142857,1.67475
0.251281428571429,1.62458571428571
0.254605,1.57278571428571
0.257928571428571,1.51920714285714
0.261251428571429,1.46367142857143
0.264575,1.40598571428571
0.267898571428571,1.34588571428571
0.271222142857143,1.28306428571429
0.274545714285714,1.21711428571429
0.277869285714286,1.14753571428571
0.281192857142857,1.07364285714286
0.284516428571429,0.9945
0.28784,0.90875
0.291162857142857,0.81435
0.294486428571429,0.707874285714286
0.29781,0.582772142857143
0.301133571428571,0.42287
0.304455714285714,0.136854285714286
0.307779285714286,2.01352142857143E-10
0.311102142857143,1.95172142857143E-13
0.314425,6.67885714285714E-14
0.317748571428571,1.02757142857143E-14
0.321071428571429,1.19235E-14
0.324395,1.83635714285714E-14
0.327717857142857,7.85978571428571E-14
0.331040714285714,6.75927857142857E-14
0.334364285714286,4.95384285714286E-14
0.337687142857143,7.04272142857143E-14
0.341010714285714,7.442E-14
0.344333571428571,5.52257857142857E-14
0.347656428571429,3.01755714285714E-14
0.35098,4.63165E-14
0.354302857142857,3.25497857142857E-14
0.357625714285714,2.40028571428571E-14
0.360948571428571,2.45639285714286E-14
0.364272142857143,9.55507142857143E-15
0.367595,2.81401428571429E-14
0.370917857142857,1.34183571428571E-14
0.374240714285714,1.21253571428571E-14
0.377563571428571,1.42496428571429E-14
0.380886428571428,1.95448571428571E-14
0.38421,1.11827857142857E-14
0.387532857142857,2.51572857142857E-14
0.390855714285714,1.77938571428571E-14
0.394178571428571,1.63467857142857E-14
0.397501428571428,2.57368571428571E-14
0.400823571428571,2.64720714285714E-14
0.404146428571428,2.43677142857143E-14
0.407469285714286,2.75874285714286E-14
0.410792142857143,2.9995E-14
0.414115,1.81715E-14
0.417437142857143,1.60262142857143E-14
0.42076,1.39899285714286E-14
0.424082857142857,1.45731428571429E-14
0.427405,1.97863571428571E-14
0.430727857142857,1.81882857142857E-14
0.43405,2.72128571428571E-14
0.437372857142857,1.95533571428571E-14
0.440695,1.72258571428571E-14
0.444017857142857,1.81127857142857E-14
0.44734,1.85195E-14
0.450662142857143,2.24101428571429E-14
0.453985,1.94533571428571E-14
0.457307142857143,1.63165E-14
0.460629285714286,1.54534285714286E-14
0.463951428571429,1.37799285714286E-14
0.467273571428571,1.68384285714286E-14
0.470595714285714,1.91551428571429E-14
0.473917857142857,1.85378571428571E-14
0.47724,1.60558571428571E-14
0.480562142857143,1.45454285714286E-14
0.483883571428571,1.56692142857143E-14
0.487205714285714,1.77497142857143E-14
0.490527857142857,1.86557857142857E-14
0.493849285714286,1.41015714285714E-14
0.497171428571429,1.92118571428571E-14


==> Data/ArcLengthWrinkling/LSDynaFull.csv <==
eps,ampl
0,0
0.00499999988825,0.001517693869714
0.0099999997765,0.002530042755643
0.0149999996645,0.005605378620571
0.019999999553,0.013183763284286
0.02499999851,0.055389535347143
0.029999997467,0.586945723207143
0.0349999964235,1.62546826257143
0.0399999953805,1.91611988207143
0.0449999943375,2.14133539371429
0.0499999932945,2.32983252828571
0.05499999225,2.46894551171429
0.05999999121,2.59271519521429
0.064999990165,2.69207251921429
0.069999992845,2.77595179421428
0.07499999553,2.84686982628571
0.07999999821,2.90505864792857
0.085000000895,2.95253715342857
0.090000003575,2.99068114585714
0.09500000626,3.0229966555
0.10000000894,3.04866901464286
0.105000011625,3.06793408735714
0.110000014305,3.081055837
0.115000016985,3.08862860714286
0.12000001967,3.09164630514286
0.1250000149,3.09006635628571
0.130000010135,3.08512726
0.135000005365,3.07813499657143
0.140000000595,3.06731164457143
0.14499999583,3.05359853164286
0.14999999106,3.03680918042857
0.15499998629,3.01720329692857
0.159999981525,2.99444879807143
0.164999976755,2.96948168957143
0.169999971985,2.942230446
0.174999967215,2.91229231014286
0.17999996245,2.88032570057143
0.18499995768,2.84614733285714
0.18999995291,2.81135227
0.194999948145,2.77468966585714
0.199999943375,2.73614355492857
0.204999938605,2.695851028
0.20999993384,2.65373204435714
0.21499992907,2.60922802342857
0.2199999243,2.56324942621429
0.224999919535,2.51552249707143
0.229999914765,2.4679007275
0.234999909995,2.4164627705
0.23999990523,2.36325455564286
0.24499990046,2.308260543
0.24999989569,2.25114247628571
0.254999905825,2.19216474464286
0.259999901055,2.13104231014286
0.26499989629,2.06792631321429
0.26999989152,2.00237184764286
0.27499988675,1.93431569
0.279999881985,1.86349089657143
0.284999877215,1.79012737107143
0.289999872445,1.71370186978571
0.29499986768,1.6334931765
0.29999986291,1.54965264457143
0.30499985814,1.46059936714286
0.309999853375,1.36685126592857
0.314999848605,1.26664957828571
0.319999843835,1.15878220114286
0.324999839065,1.04176359514286
0.3299998343,0.921180525
0.33499982953,0.778397917714286
0.33999982476,0.620810102135714
0.344999819995,0.243550219707143
0.349999815225,0.030923368675714
0.354999810455,0.006236947540714
0.35999980569,0.004125617644071
0.36499980092,0.003511726390571
0.36999979615,0.003178557381
0.374999791385,0.002964639237929
0.379999786615,0.002818600582286
0.384999781845,0.002720255205143
0.38999977708,0.002646371181714
0.39499977231,0.002590430085571
0.39999976754,0.002548875428571
0.404999762775,0.002517806258
0.409999758005,0.002493022475357
0.414999753235,0.002473263469143
0.41999974847,0.002458002044071
0.4249997437,0.002447051935786
0.42999973893,0.002438294177429
0.434999734165,0.002431053975929
0.439999729395,0.002425203066571
0.444999724625,0.002420489077571
0.44999971986,0.002416573780857
0.45499971509,0.002414658748786
0.45999971032,0.002413221019571
0.464999705555,0.002412238349571
0.469999700785,0.002411559190857
0.474999696015,0.002411087708786
0.47999969125,0.002410900197
0.48499968648,0.002411010791571
0.48999968171,0.002411181464714
0.494999676945,0.002411517614
0.5,0.002411727577286


==> Data/ArcLengthWrinkling/LSDynaReduced.csv <==
eps,ampl
0,0
0.00499999988825,0.000976915180214
0.0099999997765,0.002383353629357
0.0149999996645,0.005032942863214
0.019999999553,0.012973340926429
0.02499999851,0.058879909505
0.029999997467,0.852578505857143
0.0349999964235,1.31701188428571
0.0399999953805,1.62685779585714
0.0449999943375,1.87807913335714
0.0499999932945,2.078338606
0.05499999225,2.24564416071429
0.05999999121,2.37705835271429
0.064999990165,2.48576977421429
0.069999992845,2.57766800264286
0.07499999553,2.65556254557143
0.07999999821,2.72014183657143
0.085000000895,2.7730667165
0.090000003575,2.81487022128571
0.09500000626,2.85000162464286
0.10000000894,2.87898459607143
0.105000011625,2.90108025071429
0.110000014305,2.91651359628571
0.115000016985,2.92626278742857
0.12000001967,2.93087001357143
0.1250000149,2.93091684578571
0.130000010135,2.92760027307143
0.135000005365,2.919262009
0.140000000595,2.90950110978571
0.14499999583,2.89561386621429
0.14999999106,2.87837215835714
0.15499998629,2.85841460735714
0.159999981525,2.8354898095
0.164999976755,2.80993133785714
0.169999971985,2.78139327257143
0.174999967215,2.75058959214286
0.17999996245,2.71757564371429
0.18499995768,2.68192610571429
0.18999995291,2.644667668
0.194999948145,2.60580373664286
0.199999943375,2.56482980078571
0.204999938605,2.52170796907143
0.20999993384,2.47642759764286
0.21499992907,2.42923774892857
0.2199999243,2.3797426905
0.224999919535,2.32816870721429
0.229999914765,2.27410431421429
0.234999909995,2.220436292
0.23999990523,2.1610824125
0.24499990046,2.09782102278571
0.24999989569,2.03575279028571
0.254999905825,1.97511932678571
0.259999901055,1.90663167407143
0.26499989629,1.83035986764286
0.26999989152,1.75480533921429
0.27499988675,1.67180661642857
0.279999881985,1.60661967735714
0.284999877215,1.5087541725
0.289999872445,1.41646787521429
0.29499986768,1.31920863478571
0.29999986291,1.22270019992857
0.30499985814,1.09478033014286
0.309999853375,0.956033596
0.314999848605,0.801953779785714
0.319999843835,0.605158028857143
0.324999839065,0.52803951715
0.3299998343,0.097658112642857
0.33499982953,0.009487283282857
0.33999982476,0.020137066687143
0.344999819995,0.016471971425
0.349999815225,0.013730012246429
0.354999810455,0.011942856612143
0.35999980569,0.010608176567857
0.36499980092,0.009594005366429
0.36999979615,0.008808596092857
0.374999791385,0.008153491320714
0.379999786615,0.007638187214286
0.384999781845,0.007200692614286
0.38999977708,0.006839788485571
0.39499977231,0.006516293589286
0.39999976754,0.006253655634
0.404999762775,0.005982680678643
0.409999758005,0.005795461142286
0.414999753235,0.005620318448286
0.41999974847,0.005446505383571
0.4249997437,0.005303236788929
0.42999973893,0.005211300698929
0.434999734165,0.005041455317786
0.439999729395,0.004931379226071
0.444999724625,0.004837619988929
0.44999971986,0.004742201417714
0.45499971509,0.004661892723714
0.45999971032,0.004588751055857
0.464999705555,0.004510065939786
0.469999700785,0.004449525814786
0.474999696015,0.004386216668143
0.47999969125,0.004325365132143
0.48499968648,0.004275222142643
0.48999968171,0.004225233819214
0.494999676945,0.004178008280857
0.5,0.004133784178929


==> Data/ArcLengthWrinkling/LSDynaS-RReduced.csv <==
eps,ampl
0,0
0.00499999988825,9.57224009285714E-06
0.0099999997765,2.84367453264286E-05
0.0149999996645,6.29061365285714E-05
0.019999999553,0.000152385707357
0.02499999851,0.000698300989043
0.029999997467,1.20008790064286
0.0349999964235,1.62301819242857
0.0399999953805,1.91368077485714
0.0449999943375,2.13597523314286
0.0499999932945,2.32943977628571
0.05499999225,2.46902406214286
0.05999999121,2.58546641892857
0.064999990165,2.69113736492857
0.069999992845,2.77934691735714
0.07499999553,2.85046526364286
0.07999999821,2.90955241235714
0.085000000895,2.9575575675
0.090000003575,2.9962199075
0.09500000626,3.0261644295
0.10000000894,3.04880908557143
0.105000011625,3.065013034
0.110000014305,3.07519606178571
0.115000016985,3.0800906675
0.12000001967,3.08022115914286
0.1250000149,3.07611759221429
0.130000010135,3.06806990078571
0.135000005365,3.056376321
0.140000000595,3.04148005585714
0.14499999583,3.02349222557143
0.14999999106,3.00270531857143
0.15499998629,2.97927877735714
0.159999981525,2.95334139042857
0.164999976755,2.92520884957143
0.169999971985,2.89487051114286
0.174999967215,2.86251604557143
0.17999996245,2.82817461664286
0.18499995768,2.79198246342857
0.18999995291,2.75403303757143
0.194999948145,2.71433187385714
0.199999943375,2.67293389357143
0.204999938605,2.63009305514286
0.20999993384,2.5855834995
0.21499992907,2.53942459821429
0.2199999243,2.4918334825
0.224999919535,2.44265773464286
0.229999914765,2.39199910842857
0.234999909995,2.33970923085714
0.23999990523,2.285964787
0.24499990046,2.23056354692857
0.24999989569,2.17353531292857
0.254999905825,2.11470850878571
0.259999901055,2.05402501992857
0.26499989629,1.9915301885
0.26999989152,1.92694089242857
0.27499988675,1.86011237757143
0.279999881985,1.7910606095
0.284999877215,1.71947117364286
0.289999872445,1.64489448071429
0.29499986768,1.56715118457143
0.29999986291,1.48585108771429
0.30499985814,1.40015844785714
0.309999853375,1.30988849064286
0.314999848605,1.21342922957143
0.319999843835,1.10955610871429
0.324999839065,0.996679599785714
0.3299998343,0.872804171285714
0.33499982953,0.729146067571429
0.33999982476,0.570535234042857
0.344999819995,0.340671704285714
0.349999815225,0.197688357107143
0.354999810455,0.107585385971429
0.35999980569,0.008476472326429
0.36499980092,0.006797335975429
0.36999979615,0.005359893215714
0.374999791385,0.004423307005429
0.379999786615,0.003764880239
0.384999781845,0.003274602516143
0.38999977708,0.002895762528571
0.39499977231,0.002594297568857
0.39999976754,0.0023502492695
0.404999762775,0.002147774752571
0.409999758005,0.001975977336
0.414999753235,0.001829027314643
0.41999974847,0.001702169330571
0.4249997437,0.001591691605929
0.42999973893,0.001495251698143
0.434999734165,0.001409202065714
0.439999729395,0.001332206011286
0.444999724625,0.001263030156071
0.44999971986,0.001200570633429
0.45499971509,0.001144249108643
0.45999971032,0.001093050065857
0.464999705555,0.0010456985495
0.469999700785,0.001002363257714
0.474999696015,0.000962477185714
0.47999969125,0.000925738173214
0.48499968648,0.0008919549665
0.48999968171,0.0008604168605
0.494999676945,0.000831003230143
0.5,0.000803281883643


==> Data/ArcLengthWrinkling/PanaitescuExperiment.csv <==
mid x,mid y,top x ,top y,bot x,bot y
-0.000260960334029,0.261419536191146,0,0.51297709923665,1.38777878078145E-17,0.01832061068701
0.017745302713988,0.379479971890372,0.018140589569161,0.629007633587797,0.018140589569161,0.134351145038156
0.035490605427975,1.0597329585383,0.035714285714286,1.29465648854961,0.035714285714286,0.830534351145041
0.053757828810021,2.01264933239635,0.053287981859411,2.22900763358778,0.053854875283447,1.78931297709924
0.071242171189979,2.60576247364722,0.071428571428572,2.85190839694656,0.071428571428572,2.36335877862596
0.089248434237996,2.9599437807449,0.089002267573696,3.2,0.089002267573696,2.71145038167939
0.106993736951983,3.16514406184118,0.107142857142857,3.40763358778626,0.107142857142857,2.91297709923664
0.124739039665971,3.18482080112438,0.124716553287982,3.42595419847328,0.124716553287982,2.93740458015267
0.142745302713988,3.18482080112438,0.142857142857143,3.43206106870229,0.142857142857143,2.93129770992367
0.160490605427975,3.06394940267041,0.160430839002268,3.30992366412213,0.160430839002268,2.81526717557252
0.178496868475992,2.87842586085734,0.178571428571429,3.1267175572519,0.178004535147392,2.6381679389313
0.196503131524008,2.69571328179902,0.196145124716553,2.94351145038167,0.196145124716553,2.44274809160306
0.213987473903967,2.52143359100492,0.214285714285714,2.76641221374045,0.213718820861678,2.27175572519084
0.232254697286013,2.34996486296557,0.231859410430839,2.58931297709923,0.231859410430839,2.10076335877863
0.25,2.06043569922698,0.25,2.30229007633587,0.25,1.80763358778626
0.267745302713988,1.85804638088545,0.267573696145125,2.10076335877862,0.267573696145125,1.60610687022901
0.285490605427975,1.5769501054111,0.285714285714286,1.81374045801526,0.285714285714286,1.31908396946565
0.303496868475992,1.3183415319747,0.30328798185941,1.56335877862595,0.30328798185941,1.06870229007634
0.321503131524008,1.11033028812368,0.321428571428571,1.34961832061068,0.320861678004535,0.867175572519086
0.339248434237996,0.888264230498945,0.339002267573696,1.12977099236641,0.339002267573696,0.641221374045798
0.357254697286013,0.663387210119466,0.357142857142857,0.903816793893127,0.356575963718821,0.415267175572506
0.375260960334029,0.491918482080112,0.374716553287982,0.738931297709935,0.374716553287982,0.244274809160291
0.393267223382046,0.413211524947294,0.392857142857143,0.659541984732834,0.392290249433106,0.164885496183192
0.410751565762004,0.371047083626142,0.410430839002268,0.616793893129782,0.410430839002268,0.122137404580138
0.428757828810021,0.348559381588195,0.428004535147393,0.598473282442758,0.428004535147393,0.103816793893115
0.446242171189979,0.255797610681658,0.446145124716553,0.500763358778636,0.446145124716554,0.006106870228994


==> Data/ArcLengthWrinkling/PanaitescuMaterial.csv <==
exp L/W=2,,exp L/W=4,,exp L/W=8,
0,0,0.000505899978617,0.000273313802036,0.000755827349412,0.005188126049065
0.008876276383017,0.010480591226584,0.051075689476555,0.059550075461831,0.01541777251324,0.027585211070315
0.051837306309646,0.058436723728109,0.102659869747596,0.115277903000545,0.040701371854275,0.059271372762788
0.095503578310725,0.10319566983007,0.154001376932274,0.154623345461806,0.064975762053944,0.086315345126036
0.139383657109713,0.141429553993076,0.205340120580025,0.198337387096562,0.090772861100143,0.106261172893434
0.182070443782865,0.174308669558076,0.255923036878364,0.236863302682254,0.115045524089233,0.136035519740117
0.225980593345632,0.20442655676061,0.307522589323559,0.268290797318402,0.140081959596399,0.158438270012066
0.268905593226503,0.231405844470041,0.35861589634802,0.2999910530492,0.165120985919434,0.176745458558864
0.312819637935045,0.255512742712087,0.410217003282736,0.328961210650257,0.190918603128807,0.195872173981231
0.356473447362041,0.281214727435729,0.460809764681376,0.351923991680372,0.215198174960214,0.214725022894176
0.399683815787296,0.306102483155137,,,0.240492828448954,0.228936787892668
0.443575791222646,0.325977478084277,,,0.266039481961186,0.244786915758068
0.486997410982941,0.34828376216454,,,0.290323544540097,0.256540791014083
,,,,0.315615779934027,0.274575080289384
,,,,0.340154433352298,0.283871756687155
,,,,0.365450295888444,0.296172259547243
,,,,0.390492949353695,0.308745661678828
,,,,0.415537848192698,0.317769576981948
,,,,0.440075119842506,0.329250552966467


==> Data/ArcLengthWrinkling/Wrinkling_r5.csv <==
Unorm,Eps,Ampl,DoFs,Error
8.35798E-10,0.003443,5.15447857142857E-17,3400,2.12009E-24
3.34322E-09,0.00688605,1.32756428571429E-16,3400,5.02956E-24
7.5223E-09,0.010329142857143,6.56290714285714E-16,3400,6.40916E-24
1.33731E-08,0.013772214285714,5.75652857142857E-15,3400,4.43583E-24
2.08956E-08,0.017215357142857,1.22342142857143E-13,3400,3.13091E-24
3.00899E-08,0.0206585,1.608E-13,3400,9.33438E-25
4.09559E-08,0.024101571428571,5.05762857142857E-13,3400,9.47396E-22
4.60923E-08,0.025568214285714,0.112660714285714,3400,9.47396E-22
8.23133E-08,0.034158071428571,1.46325,3400,6.84834E-11
1.29007E-07,0.042756571428571,1.9632,3400,1.22414E-11
1.86148E-07,0.051356357142857,2.28283571428571,3400,3.81821E-11
2.53737E-07,0.059956857142857,2.508,3400,9.52061E-11
3.31774E-07,0.068557928571429,2.67113571428571,3400,1.57068E-10
4.2026E-07,0.077159285714286,2.78771428571429,3400,2.18001E-10
5.19194E-07,0.085760714285714,2.87395714285714,3400,2.74905E-10
6.28578E-07,0.094362142857143,2.93590714285714,3400,3.20964E-10
7.4841E-07,0.102962857142857,2.97582142857143,3400,3.528E-10
8.78691E-07,0.111563571428571,2.9976,3400,3.68974E-10
1.01942E-06,0.120163571428571,3.0042,3400,3.70244E-10
1.1706E-06,0.128762857142857,2.99786428571429,3400,3.58998E-10
1.33223E-06,0.137360714285714,2.98187142857143,3400,3.38478E-10
1.50431E-06,0.145958571428571,2.95806428571429,3400,3.12116E-10
1.68683E-06,0.154555,2.92507142857143,3400,2.83106E-10
1.87981E-06,0.16315,2.88372857142857,3400,2.54224E-10
2.08323E-06,0.171744285714286,2.83471428571429,3400,2.27808E-10
2.2971E-06,0.180337142857143,2.77853571428571,3400,2.05838E-10
2.52142E-06,0.188929285714286,2.71558571428571,3400,1.90041E-10
2.75619E-06,0.197519285714286,2.64610714285714,3400,1.82014E-10
3.0014E-06,0.206108571428572,2.57027142857143,3400,1.83336E-10
3.25707E-06,0.214696428571428,2.4881,3400,1.95683E-10
3.52318E-06,0.223282857142858,2.39950714285714,3400,2.20973E-10
3.79974E-06,0.231867857142858,2.30428571428571,3400,2.61556E-10
4.08675E-06,0.240451428571428,2.20207142857143,3400,3.20499E-10
4.3842E-06,0.249034285714286,2.09227857142857,3400,4.02058E-10
4.6921E-06,0.257615,1.9741,3400,5.12497E-10
5.01045E-06,0.266194285714286,1.84632142857143,3400,6.61613E-10
5.33925E-06,0.274772857142858,1.7072,3400,8.65829E-10
5.67849E-06,0.28335,1.55407857142857,3400,1.1552E-09
6.02817E-06,0.291925,1.38272857142857,3400,1.59181E-09
6.38831E-06,0.300499285714286,1.18566428571429,3400,2.32988E-09
6.75888E-06,0.309072142857142,0.947442857142857,3400,3.89805E-09
7.13989E-06,0.317643571428572,0.623113571428571,3400,1.0133E-08
7.53129E-06,0.326212857142858,3.26466428571429E-09,3400,1.40772E-15
7.93323E-06,0.334781428571428,1.36213571428571E-12,3400,1.92982E-20
8.34561E-06,0.343348571428572,5.42205E-14,3400,1.92359E-22
8.76844E-06,0.351915,2.82257142857143E-14,3400,4.084E-22
9.20171E-06,0.360480714285714,2.2155E-14,3400,7.53782E-23
9.64543E-06,0.369045,1.91828571428571E-14,3400,2.61063E-23
1.00996E-05,0.377608571428572,1.43579285714286E-14,3400,2.10636E-22
1.05642E-05,0.386171428571428,4.4511E-14,3400,9.89793E-23
1.10393E-05,0.394732857142858,4.93804285714286E-14,3400,3.07737E-23
1.15248E-05,0.403294285714286,2.59555E-14,3400,1.52356E-22
1.20207E-05,0.411854285714286,3.70432142857143E-14,3400,9.41654E-23
1.25271E-05,0.420414285714286,2.62677857142857E-14,3400,1.13622E-22
1.30439E-05,0.428972857142858,2.54147857142857E-14,3400,3.08268E-24
1.35712E-05,0.437531428571428,3.07749285714286E-14,3400,6.3598E-23
1.41089E-05,0.446089285714286,2.81025714285714E-14,3400,9.74084E-23
1.4657E-05,0.454646428571428,2.38252142857143E-14,3400,1.24152E-22
1.52156E-05,0.463202857142858,3.37242857142857E-14,3400,1.34099E-22
1.57847E-05,0.471759285714286,2.64796428571429E-14,3400,7.52455E-23
1.63641E-05,0.480315,2.51647857142857E-14,3400,4.40791E-23
1.69541E-05,0.488870714285714,2.82522142857143E-14,3400,2.49851E-22
1.75544E-05,0.497425714285714,2.3831E-14,3400,1.16551E-22
1.81652E-05,0.505980714285714,3.68532142857143E-14,3400,5.14323E-23
1.87865E-05,0.514535714285714,2.08516428571429E-14,3400,1.90244E-22
1.94181E-05,0.52309,2.61008571428571E-14,3400,6.23211E-23
2.00603E-05,0.531645,2.26878571428571E-14,3400,4.08868E-23
2.07128E-05,0.540199285714286,2.30683571428571E-14,3400,1.97173E-22
2.13758E-05,0.548753571428572,3.21021428571429E-14,3400,2.59052E-22
2.20492E-05,0.557308571428572,1.69535E-14,3400,2.82372E-22
2.27331E-05,0.565862857142856,2.30312857142857E-14,3400,4.31725E-22
2.34274E-05,0.574417857142856,3.05039285714286E-14,3400,3.63232E-22
2.41322E-05,0.582972142857142,2.30881428571429E-14,3400,2.87885E-22
2.48473E-05,0.591527142857142,2.74735E-14,3400,5.83411E-22
2.5573E-05,0.600082857142856,2.01763571428571E-14,3400,6.55083E-22
2.6309E-05,0.608638571428572,2.71656428571429E-14,3400,1.56079E-23
2.70555E-05,0.617194285714286,1.97565E-14,3400,2.84462E-22
2.78124E-05,0.625750714285714,2.28719285714286E-14,3400,9.58769E-22
2.85798E-05,0.634307857142858,2.32196428571429E-14,3400,1.10712E-21
2.93576E-05,0.642865,1.94447857142857E-14,3400,4.07957E-20
3.01458E-05,0.651422857142858,2.47264285714286E-14,3400,1.82693E-21
3.09445E-05,0.659981428571428,2.03972857142857E-14,3400,7.96014E-22
3.17536E-05,0.668540714285714,2.43757142857143E-14,3400,6.48347E-22
3.25731E-05,0.6771,1.67759285714286E-14,3400,6.9379E-22
3.34031E-05,0.685660714285714,1.89336428571429E-14,3400,3.07556E-22
3.42434E-05,0.694221428571428,2.28702142857143E-14,3400,2.87765E-23
3.50943E-05,0.702783571428572,2.24943571428571E-14,3400,1.78356E-22
3.59555E-05,0.711345714285714,1.73182857142857E-14,3400,5.34863E-22
3.68272E-05,0.719907142857142,2.10499285714286E-14,3400,2.35851E-22
3.77093E-05,0.728471428571428,2.03342142857143E-14,3400,2.40496E-22
3.86019E-05,0.737035714285714,1.92705714285714E-14,3400,1.17704E-23
3.95049E-05,0.745607142857142,2.0418E-14,3400,2.07334E-22
4.04183E-05,0.754171428571428,1.73057857142857E-14,3400,7.05821E-23
4.13421E-05,0.762742857142856,1.88365E-14,3400,7.99156E-23
4.22764E-05,0.771307142857142,1.91652857142857E-14,3400,1.48597E-22
4.32211E-05,0.779878571428572,1.83931428571429E-14,3400,1.07143E-22
4.41762E-05,0.78845,2.02812857142857E-14,3400,2.18694E-22
4.51417E-05,0.797021428571428,1.77594285714286E-14,3400,1.94914E-22
4.61177E-05,0.8056,1.84470714285714E-14,3400,1.19395E-22
4.71041E-05,0.814171428571428,1.90457142857143E-14,3400,1.1503E-23
4.8101E-05,0.82275,1.66648571428571E-14,3400,7.92939E-23
4.91082E-05,0.831328571428572,1.97241428571429E-14,3400,4.64825E-23
5.01259E-05,0.839907142857142,1.88987857142857E-14,3400,1.17445E-22
5.1154E-05,0.848485714285714,1.76227142857143E-14,3400,1.02046E-22
5.21925E-05,0.857064285714286,1.84233571428571E-14,3400,4.26597E-23
5.32415E-05,0.86565,1.75202142857143E-14,3400,1.3938E-22
5.43009E-05,0.874235714285714,1.65817857142857E-14,3400,1.34787E-23
5.53707E-05,0.882821428571428,1.91607857142857E-14,3400,2.43854E-23
5.64509E-05,0.891407142857142,1.72960714285714E-14,3400,1.79474E-23
5.75416E-05,0.899992857142856,1.6807E-14,3400,2.7047E-24
5.86426E-05,0.908585714285714,2.01984285714286E-14,3400,5.65547E-23
5.97541E-05,0.917178571428572,1.65652857142857E-14,3400,1.45717E-22
6.08761E-05,0.925771428571428,1.81723571428571E-14,3400,1.23327E-23
6.20084E-05,0.934364285714286,2.04974285714286E-14,3400,1.32918E-22
|,0.942964285714286,1.40332857142857E-14,3400,6.3398E-23
6.43043E-05,0.951557142857142,1.47280714285714E-14,3400,2.21402E-23
6.5468E-05,0.960157142857142,1.70542857142857E-14,3400,3.9285E-24
6.6642E-05,0.968757142857142,1.63491428571429E-14,3400,1.07156E-22
6.78264E-05,0.977364285714286,1.73426428571429E-14,3400,3.50373E-23
6.90213E-05,0.985964285714286,1.88556428571429E-14,3400,9.70325E-23
7.02266E-05,0.994571428571428,1.85396428571429E-14,3400,6.79064E-23
7.14423E-05,1.00317857142857,1.62395E-14,3400,6.30148E-23


==> Data/ArcLengthWrinkling/Wrinkling_r5_adaptive_R050_C0005.csv <==
Unorm,Eps,Ampl,DoFs,Error
8.35798E-10,0.003443,7.08857142857143E-17,3400,2.25842E-24
3.34322E-09,0.00688605,9.28564285714285E-17,3400,1.67607E-24
7.5223E-09,0.010329142857143,3.80704285714286E-16,3400,4.34075E-24
1.33731E-08,0.013772214285714,3.21416428571429E-15,3400,8.82108E-24
2.08956E-08,0.017215357142857,6.66522857142857E-14,3400,4.24633E-24
3.00899E-08,0.0206585,1.87092142857143E-13,3400,5.48803E-23
4.09559E-08,0.024101571428572,3.03362142857143E-14,3400,8.33417E-23
4.60923E-08,0.025568214285714,0.112660714285714,3400,8.33417E-23
7.4226E-08,0.032438,1.32274285714286,3400,8.81207E-11
1.09072E-07,0.039316285714286,1.79194285714286,3400,3.18434E-11
1.64969E-07,0.048348642857143,2.18781428571429,2046,7.93136E-10
2.31842E-07,0.057313357142857,2.45120714285714,2109,4.09533E-10
3.06356E-07,0.065881857142857,2.63388571428571,2283,5.17786E-10
3.91035E-07,0.074430714285714,2.76111428571429,2353,2.49971E-10
4.81062E-07,0.082554285714286,2.85253571428571,2561,3.09102E-10
5.77505E-07,0.090450714285714,2.92516428571429,2785,2.88947E-10
6.78837E-07,0.098064285714286,2.97263571428571,2956,3.03616E-10
7.84439E-07,0.105415,3.00167857142857,3229,2.34059E-10
8.97612E-07,0.112761428571429,3.01765,3332,1.76107E-10
1.0183E-06,0.120101428571429,3.02260714285714,3422,1.29147E-10
1.14636E-06,0.127427142857143,3.01821428571429,3530,8.39284E-11
1.30464E-06,0.135936428571429,3.00367857142857,2949,4.86633E-11
1.47352E-06,0.144462857142857,2.98124285714286,2757,5.33139E-11
1.65074E-06,0.152898571428571,2.94801428571429,2869,1.22263E-10
1.83784E-06,0.161326428571429,2.9094,2974,7.74213E-11
2.04417E-06,0.170133571428571,2.86452142857143,3053,1.32519E-11
2.26235E-06,0.178975,2.80703571428571,2757,4.58327E-11
2.49078E-06,0.187784285714286,2.74002857142857,2759,9.0047E-11
2.73479E-06,0.196757857142857,2.67214285714286,2706,2.15471E-11
2.98656E-06,0.205605,2.59460714285714,2747,1.97443E-11
3.24724E-06,0.214379285714286,2.50493571428571,2741,1.56711E-10
3.51804E-06,0.223128571428571,2.41811428571429,2908,8.22537E-11
3.8061E-06,0.232067857142857,2.32089285714286,2854,2.03338E-11
4.10152E-06,0.240892142857143,2.21504285714286,2933,3.42915E-11
4.40601E-06,0.249658571428571,2.09850714285714,2899,1.73975E-10
4.72072E-06,0.258405,1.9795,3104,1.29073E-10
5.045E-06,0.267115714285714,1.84962142857143,3316,2.49541E-11
5.3785E-06,0.275785714285714,1.70722142857143,3499,4.34434E-11
5.72646E-06,0.284548571428571,1.54752857142857,3603,1.8099E-10
6.08418E-06,0.293282857142857,1.37051428571429,3744,8.78384E-11
6.45548E-06,0.302079285714286,1.1625,3938,2.65817E-10
6.81775E-06,0.31042,0.923357142857143,4699,2.37081E-10
7.16235E-06,0.318149285714286,0.623437857142857,6337,5.30173E-10
7.48813E-06,0.325286428571429,8.3105E-13,8571,2.12228E-19
7.82454E-06,0.332493571428571,2.64339285714286E-13,7717,1.64625E-22
8.15109E-06,0.339335,2.64179285714286E-14,3400,1.244E-22
8.4846E-06,0.346188571428571,2.30740714285714E-14,3400,4.55865E-22
8.8248E-06,0.353041428571428,4.06336428571429E-14,3400,2.50486E-22
9.17168E-06,0.359893571428571,1.42662857142857E-14,3400,1.51615E-22
9.52525E-06,0.366745,6.85948571428571E-14,3400,2.77833E-24
9.8855E-06,0.373596428571428,6.67242857142857E-14,3400,2.62006E-22
1.02524E-05,0.380447142857143,4.37984285714286E-14,3400,1.3883E-22
1.06261E-05,0.387297142857143,4.87185E-14,3400,7.9862E-23
1.10064E-05,0.394146428571429,2.86974285714286E-14,3400,1.02259E-22
1.13934E-05,0.400995,3.76705714285714E-14,3400,3.47849E-23
1.1787E-05,0.407843571428571,2.07316428571429E-14,3400,2.19852E-22
1.21874E-05,0.414691428571429,3.05187857142857E-14,3400,1.1774E-22
1.25944E-05,0.421539285714286,2.39666428571429E-14,3400,3.36803E-23
1.30081E-05,0.428386428571428,3.01014285714286E-14,3400,6.29831E-23
1.34286E-05,0.435232857142857,3.29351428571429E-14,3400,8.10506E-24
1.38556E-05,0.442079285714286,2.19022857142857E-14,3400,2.42795E-23
1.42894E-05,0.448925714285714,1.533E-14,3400,8.165E-25
1.47299E-05,0.455771428571429,1.44950714285714E-14,3400,1.28934E-22
1.5177E-05,0.462616428571429,2.75607857142857E-14,3400,6.72064E-23
1.56308E-05,0.469461428571429,1.80508571428571E-14,3400,3.88379E-23
1.60913E-05,0.476306428571429,1.67287857142857E-14,3400,2.73686E-23
1.65585E-05,0.483150714285714,1.81597142857143E-14,3400,1.13426E-22
1.70324E-05,0.489995,2.5606E-14,3400,6.2645E-23
1.75129E-05,0.496839285714286,1.76278571428571E-14,3400,3.00402E-23
1.80002E-05,0.503683571428571,2.26605714285714E-14,3400,6.21392E-24
1.84941E-05,0.510527142857143,2.05045714285714E-14,3400,1.28095E-22
1.89947E-05,0.517371428571428,1.14283571428571E-14,3400,6.9866E-24
1.9502E-05,0.524215,1.9194E-14,3400,5.73307E-23
2.00159E-05,0.531058571428571,2.25003571428571E-14,3400,1.04855E-22
2.05365E-05,0.537902142857143,2.17281428571429E-14,3400,1.97651E-22
2.10639E-05,0.544745714285714,1.70137857142857E-14,3400,1.62946E-22
2.15979E-05,0.551589285714286,2.24830714285714E-14,3400,1.07345E-22
2.21385E-05,0.558432857142857,1.69116428571429E-14,3400,2.50304E-22
2.26859E-05,0.565276428571428,2.11257142857143E-14,3400,3.69796E-22
2.32399E-05,0.57212,1.83312142857143E-14,3400,2.76724E-22
2.38007E-05,0.578964285714286,1.7088E-14,3400,2.73582E-22
2.43681E-05,0.585807857142857,2.17799285714286E-14,3400,1.5882E-22
2.49421E-05,0.592652142857143,2.07755E-14,3400,1.19453E-22
2.55229E-05,0.599496428571428,1.62972857142857E-14,3400,8.78851E-23
2.61103E-05,0.606340714285714,2.18609285714286E-14,3400,2.64778E-22
2.67044E-05,0.613185714285714,1.69417857142857E-14,3400,1.01763E-21
2.73052E-05,0.620030714285714,1.86178571428571E-14,3400,5.69338E-23
2.79127E-05,0.626875714285714,2.32347142857143E-14,3400,6.4277E-23
2.85269E-05,0.633721428571428,2.18947857142857E-14,3400,5.86322E-23
2.91477E-05,0.640567142857143,1.8275E-14,3400,6.76948E-21
2.97752E-05,0.647412857142857,1.44317857142857E-14,3400,9.27487E-22
3.04094E-05,0.65426,1.71658571428571E-14,3400,8.56348E-24
3.10502E-05,0.661106428571428,1.77677142857143E-14,3400,1.8012E-21
3.16978E-05,0.667953571428571,2.13002857142857E-14,3400,5.66912E-22
3.2352E-05,0.674801428571428,2.04290714285714E-14,3400,9.87446E-22
3.30129E-05,0.681649285714286,1.58345714285714E-14,3400,7.74158E-22
3.36805E-05,0.688497857142857,1.89377857142857E-14,3400,1.99439E-22
3.43547E-05,0.695347142857143,1.88808571428571E-14,3400,2.84161E-22
3.50356E-05,0.702196428571429,2.10714285714286E-14,3400,1.37418E-22
3.57232E-05,0.709046428571428,1.6855E-14,3400,4.22131E-22
3.64175E-05,0.7159,1.78397857142857E-14,3400,9.43968E-24
3.71184E-05,0.72275,1.93148571428571E-14,3400,1.48467E-22
3.78261E-05,0.7296,1.69478571428571E-14,3400,2.49307E-22


==> Data/ArcLengthWrinkling/Wrinkling_r6.csv <==
Unorm,Eps,Ampl,DoFs,Error
2.23399E-10,0.001780071428571,4.39142857142857E-17,12936,3.83324E-25
8.93596E-10,0.003560157142857,2.28157142857143E-17,12936,1.69105E-24
2.0106E-09,0.005340242857143,3.91862857142857E-17,12936,5.73463E-25
3.5744E-09,0.007120342857143,1.15628571428571E-16,12936,5.45761E-25
5.58501E-09,0.008900428571429,4.09612142857143E-16,12936,1.01594E-24
8.04243E-09,0.010680571428572,1.77329285714286E-15,12936,1.74716E-24
1.09467E-08,0.012460642857143,1.02035E-14,12936,7.11462E-25
1.42977E-08,0.014240785714286,8.34385714285714E-14,12936,9.37229E-25
1.80956E-08,0.016020857142857,1.31347142857143E-13,12936,9.34036E-24
2.23402E-08,0.017801,1.37263571428571E-13,12936,3.08062E-24
2.70317E-08,0.019581071428572,2.35392857142857E-13,12936,2.60137E-24
3.217E-08,0.021361214285714,3.48412142857143E-13,12936,3.10221E-23
3.77552E-08,0.023141285714286,7.80178571428571E-13,12936,4.5905E-23
4.37871E-08,0.024921357142857,9.19764285714286E-13,12936,1.18817E-21
4.5909E-08,0.025518071428571,0.059102,12936,1.18817E-21
6.3279E-08,0.0299535,1.08089285714286,12936,5.33649E-12
8.34711E-08,0.034398,1.48815,12936,2.1661E-12
1.06457E-07,0.038843357142857,1.77279285714286,12936,1.60335E-12
1.32236E-07,0.043289142857143,1.99436428571429,12936,1.63154E-12
1.60807E-07,0.047735214285714,2.17132142857143,12936,1.91063E-12
1.92171E-07,0.052181428571429,2.3156,12936,2.33345E-12
2.26326E-07,0.056627857142857,2.43770714285714,12936,2.85388E-12
2.63274E-07,0.061074357142857,2.54199285714286,12936,3.44779E-12
3.03014E-07,0.065521,2.62982142857143,12936,4.10072E-12
3.45546E-07,0.069967642857143,2.70383571428571,12936,4.80305E-12
3.90871E-07,0.074414285714286,2.76609285714286,12936,5.54778E-12
4.38987E-07,0.078861428571429,2.81820714285714,12936,6.32939E-12
4.89896E-07,0.083307857142857,2.86407142857143,12936,7.1432E-12
5.43597E-07,0.087754285714286,2.9036,12936,7.985E-12
6.0009E-07,0.092201428571429,2.93617142857143,12936,8.85089E-12
6.59375E-07,0.096647857142857,2.96252142857143,12936,9.73706E-12
7.21452E-07,0.101094285714286,2.98327142857143,12936,1.06398E-11
7.86321E-07,0.10554,2.99895714285714,12936,1.15554E-11
8.53981E-07,0.109986428571429,3.01003571428571,12936,1.24803E-11
9.24434E-07,0.114432142857143,3.0169,12936,1.34107E-11
9.97679E-07,0.118877857142857,3.01990714285714,12936,1.43432E-11
1.07372E-06,0.123323571428571,3.01935,12936,1.52741E-11
1.15254E-06,0.127768571428571,3.0155,12936,1.62E-11
1.23416E-06,0.132213571428571,3.00858571428571,12936,1.71175E-11
1.31858E-06,0.136658571428571,3.00033571428571,12936,1.80233E-11
1.40578E-06,0.141102857142857,2.98985714285714,12936,1.89144E-11
1.49577E-06,0.145547142857143,2.97675714285714,12936,1.97876E-11
1.58856E-06,0.149991428571429,2.96116428571429,12936,2.06402E-11
1.68414E-06,0.154435,2.94320714285714,12936,2.14693E-11
1.78251E-06,0.158877857142857,2.92300714285714,12936,2.22725E-11
1.88367E-06,0.163321428571429,2.90065714285714,12936,2.30474E-11
1.98762E-06,0.167763571428571,2.87623571428571,12936,2.37916E-11
2.09437E-06,0.172206428571429,2.84983571428571,12936,2.45031E-11
2.2039E-06,0.176647857142857,2.82151428571429,12936,2.51798E-11
2.31623E-06,0.18109,2.79132857142857,12936,2.58199E-11
2.43135E-06,0.185530714285714,2.75932142857143,12936,2.64215E-11
2.54926E-06,0.189972142857143,2.72553571428571,12936,2.69831E-11
2.66996E-06,0.194412142857143,2.69000714285714,12936,2.75028E-11
2.79345E-06,0.198852857142857,2.65275,12936,2.79791E-11
2.91973E-06,0.203292857142858,2.61378571428571,12936,2.84102E-11
3.0488E-06,0.207732142857142,2.57312142857143,12936,2.87943E-11
3.18067E-06,0.212170714285714,2.53075,12936,2.91294E-11
3.31532E-06,0.21661,2.48666428571429,12936,2.94133E-11
3.45277E-06,0.221047857142858,2.44084285714286,12936,2.96434E-11
3.59301E-06,0.225485714285714,2.39326428571429,12936,2.98167E-11
3.73604E-06,0.229923571428572,2.34388571428571,12936,2.99294E-11
3.88185E-06,0.234360714285714,2.29265,12936,2.99767E-11
4.03046E-06,0.238797142857142,2.2395,12936,2.99529E-11
4.18186E-06,0.243233571428572,2.18436428571429,12936,2.98502E-11
4.33605E-06,0.24767,2.12713571428571,12936,2.96588E-11
4.49304E-06,0.252105714285714,2.0677,12936,2.93657E-11
4.65281E-06,0.256540714285714,2.00592857142857,12936,2.89532E-11
4.81537E-06,0.260975714285714,1.94164285714286,12936,2.83978E-11
4.98072E-06,0.26541,1.87464285714286,12936,2.76665E-11
5.14887E-06,0.269844285714286,1.80467857142857,12936,2.67131E-11
5.3198E-06,0.274277857142858,1.73144285714286,12936,2.54708E-11
5.49352E-06,0.278711428571428,1.65455714285714,12936,2.38407E-11
5.67004E-06,0.283144285714286,1.57352857142857,12936,2.16716E-11
5.84934E-06,0.287577142857142,1.48775,12936,1.87227E-11
6.03144E-06,0.292009285714286,1.39639285714286,12936,1.45922E-11
6.21632E-06,0.296441428571428,1.29832142857143,12936,8.56702E-12
6.40399E-06,0.300872857142858,1.19195714285714,12936,7.21746E-13
6.59446E-06,0.305304285714286,1.07488571428571,12936,1.6198E-11
6.78771E-06,0.309735,0.943192857142857,12936,4.51385E-11
6.98375E-06,0.314165,0.789685714285714,12936,1.10567E-10
7.18257E-06,0.318595,0.597865,12936,3.26635E-10
7.38417E-06,0.323024285714286,0.302098571428571,12936,3.04815E-09
7.58856E-06,0.327452857142858,1.2283E-11,12936,1.33585E-19
7.79578E-06,0.331882142857142,1.2659E-13,12936,8.398E-22
8.00579E-06,0.336310714285714,5.45565714285714E-15,12936,4.75289E-23
8.21859E-06,0.340738571428572,1.39308571428571E-13,12936,4.86043E-23
8.43417E-06,0.345166428571428,1.45336428571429E-13,12936,9.93137E-23
8.65255E-06,0.349594285714286,4.16512857142857E-14,12936,3.1257E-23
8.87372E-06,0.354021428571428,3.75401428571429E-14,12936,1.00236E-22
9.09768E-06,0.358448571428572,1.31168571428571E-14,12936,7.86975E-23
9.32443E-06,0.362875,3.89006428571429E-14,12936,4.62159E-23
9.55396E-06,0.367302142857142,3.66612857142857E-14,12936,1.57904E-22
9.78629E-06,0.371727857142858,2.23536428571429E-14,12936,3.31789E-23
1.00214E-05,0.376154285714286,4.18062142857143E-14,12936,1.23028E-22
1.02593E-05,0.38058,1.40682857142857E-14,12936,2.3145E-22
1.05E-05,0.385005714285714,4.14906428571429E-14,12936,6.53186E-22
1.07435E-05,0.389430714285714,2.6981E-14,12936,2.23594E-21
1.09898E-05,0.393855714285714,2.06605714285714E-14,12936,9.75835E-22
1.12388E-05,0.398280714285714,1.64932142857143E-14,12936,5.9505E-22
1.14907E-05,0.402705,2.62856428571429E-14,12936,5.52143E-23
1.17453E-05,0.40713,1.20760714285714E-14,12936,2.04102E-22
1.20028E-05,0.411553571428572,1.9084E-14,12936,7.80166E-23
1.2263E-05,0.415977857142858,2.52597857142857E-14,12936,4.27241E-23
1.2526E-05,0.420401428571428,1.31845714285714E-14,12936,1.28893E-22
1.27918E-05,0.424825,1.04706428571429E-14,12936,7.74688E-23
1.30604E-05,0.429248571428572,2.11903571428571E-14,12936,4.27457E-23
1.33318E-05,0.433672142857142,2.56052857142857E-14,12936,1.42833E-22
1.36059E-05,0.438095,2.52958571428571E-14,12936,1.30014E-22
1.38829E-05,0.442517857142858,2.50282142857143E-14,12936,5.76024E-23
1.41626E-05,0.446940714285714,2.16805714285714E-14,12936,6.68624E-23
1.44452E-05,0.451363571428572,2.38603571428571E-14,12936,1.99778E-23
1.47305E-05,0.455786428571428,2.49352142857143E-14,12936,4.3074E-23
1.50186E-05,0.460208571428572,1.87058571428571E-14,12936,1.41893E-22
1.53095E-05,0.464630714285714,2.05067857142857E-14,12936,6.51855E-23
|,0.469052857142858,2.08639285714286E-14,12936,1.12174E-22
1.58997E-05,0.473475,1.56282857142857E-14,12936,2.3311E-23
1.61989E-05,0.477897142857142,1.98205714285714E-14,12936,5.96948E-23
1.6501E-05,0.482318571428572,2.17127142857143E-14,12936,1.36362E-22
1.68058E-05,0.486740714285714,1.65291428571429E-14,12936,1.36137E-22
1.71135E-05,0.491162142857142,2.13377857142857E-14,12936,6.98144E-23
1.74239E-05,0.495583571428572,1.96655E-14,12936,9.65356E-23
1.77371E-05,0.500005,2.35525E-14,12936,2.2764E-23
1.80531E-05,0.504426428571428,1.71197857142857E-14,12936,5.64756E-23
1.83719E-05,0.508847857142858,1.75847142857143E-14,12936,1.44868E-22
1.86934E-05,0.513269285714286,2.79479285714286E-14,12936,1.77685E-22
1.90178E-05,0.517690714285714,1.82920714285714E-14,12936,7.86289E-23
1.9345E-05,0.522111428571428,1.72985714285714E-14,12936,9.27581E-23
1.96749E-05,0.526532857142856,2.29402142857143E-14,12936,1.50189E-22
2.00076E-05,0.530954285714286,1.8428E-14,12936,1.33064E-22
2.03431E-05,0.535375,1.96191428571429E-14,12936,9.47784E-23
2.06814E-05,0.539796428571428,1.77545E-14,12936,1.32938E-22
2.10225E-05,0.544217142857142,2.59587857142857E-14,12936,4.30219E-23
2.13664E-05,0.548638571428572,1.50887857142857E-14,12936,8.36974E-23
2.17131E-05,0.553059285714286,1.25092142857143E-14,12936,1.95512E-22
2.20625E-05,0.557480714285714,2.03942857142857E-14,12936,1.72407E-22
2.24148E-05,0.561902142857142,1.55043571428571E-14,12936,5.03352E-23
2.27698E-05,0.566322857142858,2.30595E-14,12936,3.87724E-22
2.31276E-05,0.570744285714286,1.6527E-14,12936,3.67221E-22
2.34882E-05,0.575165714285714,1.5756E-14,12936,2.38196E-22
2.38516E-05,0.579587142857142,2.21606428571429E-14,12936,2.08423E-22
2.42178E-05,0.584008571428572,1.7132E-14,12936,4.19437E-22
2.45868E-05,0.588429285714286,1.94650714285714E-14,12936,6.97158E-22
2.49585E-05,0.592851428571428,2.27122142857143E-14,12936,7.22092E-22
2.53331E-05,0.597272857142856,1.5281E-14,12936,2.22069E-22
2.57104E-05,0.601694285714286,1.76902857142857E-14,12936,2.25095E-21
2.60905E-05,0.606115714285714,1.49174285714286E-14,12936,4.98765E-21
2.64734E-05,0.610537857142856,2.22668571428571E-14,12936,5.30238E-21
2.68591E-05,0.61496,1.36987142857143E-14,12936,4.86541E-22
2.72476E-05,0.619381428571428,2.15215E-14,12936,5.7786E-22
2.76389E-05,0.623803571428572,1.52772857142857E-14,12936,4.7845E-22
2.80329E-05,0.628225714285714,2.21354285714286E-14,12936,1.63497E-22
2.84298E-05,0.632648571428572,1.53026428571429E-14,12936,4.23776E-22
2.88294E-05,0.637070714285714,1.95630714285714E-14,12936,1.5068E-22
2.92318E-05,0.641493571428572,1.81402857142857E-14,12936,1.08776E-22
2.9637E-05,0.645916428571428,1.6776E-14,12936,1.70389E-22
3.0045E-05,0.650339285714286,1.91785E-14,12936,3.12092E-22
3.04558E-05,0.654762142857142,1.92373571428571E-14,12936,1.91403E-22
3.08694E-05,0.659185714285714,1.85426428571429E-14,12936,2.04294E-22
3.12857E-05,0.663608571428572,1.74505E-14,12936,2.10682E-22
3.17049E-05,0.668032142857142,1.76964285714286E-14,12936,1.69612E-22
3.21268E-05,0.672455714285714,2.03414285714286E-14,12936,1.41739E-22
3.25515E-05,0.67688,1.80911428571429E-14,12936,7.28339E-23
3.2979E-05,0.681304285714286,1.90199285714286E-14,12936,5.11627E-23
3.34093E-05,0.685727857142858,1.63565E-14,12936,8.40942E-23
3.38424E-05,0.690152857142856,1.94011428571429E-14,12936,1.18252E-22
3.42782E-05,0.694577142857142,1.66676428571429E-14,12936,1.10811E-22
3.47169E-05,0.699002142857142,1.79161428571429E-14,12936,6.94109E-23
3.51583E-05,0.703427142857142,1.68932857142857E-14,12936,5.6978E-23
3.56025E-05,0.707852857142858,1.67964285714286E-14,12936,6.63101E-24
3.60496E-05,0.712277857142858,1.87318571428571E-14,12936,1.20424E-22


==> Data/Beam_alpha.csv <==
Exponent,Alpha,point1_x,point1_y,point1_z,point2_x,point2_y,point2_z,diff_z,angle
-5.00E+00,1E-05,4.99E-07,3.26E-06,-0.254205,1.31E-06,-1.32E-06,-1.2092,0.954995,28.5220869496222
-4.00E+00,0.0001,-3.67E-06,3.62E-05,-0.114415,-8.30E-07,-3.60E-05,-0.352005,0.23759,6.82256371661361
-3,0.001,6.61E-05,1.33E-04,-0.0342808,6.32E-05,-1.66E-04,-0.183843,0.1495622,4.28864493824148
-2.00E+00,0.01,3.79E-04,-2.70E-05,-0.00281612,3.87E-04,-1.50E-04,-0.115114,0.11229788,3.21879011450421
-1.00E+00,0.1,5.77E-04,-1.68E-04,0.0084447,5.44E-04,-2.24E-04,-0.0683203,0.076765,2.19969558734551
0,1,6.12E-04,-2.28E-04,0.0121475,5.69E-04,-2.39E-04,-0.0538323,0.0659798,1.89052506265481
1.00E+00,10,6.22E-04,-2.39E-04,0.0133121,5.64E-04,-2.39E-04,-0.0505488,0.0638609,1.82979104117146
2.00E+00,100,4.38E-04,-1.91E-04,0.0177605,3.91E-04,-1.88E-04,-0.0479347,0.0656952,1.88236745205181
3,1000,2.93E-04,-1.12E-04,0.0245535,2.78E-04,-1.12E-04,-0.0387701,0.0633236,1.81439074318913
4.00E+00,10000,2.82E-05,-9.78E-05,0.0294317,1.79E-05,-9.63E-05,-0.0343435,0.0637752,1.8273346661775
5.00E+00,100000,2.07E-05,-9.78E-05,0.0294948,1.17E-05,-9.78E-05,-0.0341508,0.0636456,1.82362001445761
6,1000000,2.01E-05,-9.33E-05,0.0294167,1.31E-05,-9.54E-05,-0.0340476,0.0634643,1.8184235276535
7.00E+00,10000000,1.76E-05,-9.39E-05,0.0294565,1.19E-05,-9.53E-05,-0.0340291,0.0634856,1.81903403525496
8.00E+00,100000000,2.00E-05,-9.06E-05,0.0283633,1.20E-05,-9.32E-05,-0.0329088,0.0612721,1.75559106248681
9,1000000000,1.99E-05,-8.96E-05,0.0282973,1.21E-05,-9.21E-05,-0.0328671,0.0611644,1.75250423836942
1.00E+01,10000000000,4.33E-06,-5.28E-05,0.0163623,1.78E-06,-5.36E-05,-0.020763,0.0371253,1.06362258996572


==> Data/Compressible_analytical.csv <==
lambda,NH,MR,OG,NH,MR,OG
1,1,1,1,0,0,0
1.1,1.009948617,1.009843674,1.009770166,430633.342397769,397485.96453328,422946.125462538
1.2,1.019885065,1.019503233,1.019165214,856567.73192521,789892.547957278,825848.129536802
1.3,1.029907852,1.029118625,1.028283688,1282101.5893179,1181670.49005477,1213419.73535819
1.4,1.040080036,1.038780767,1.037197459,1709888.58393843,1575607.4844988,1589074.34100865
1.5,1.050441277,1.048548987,1.0459609,2141513.86481106,1973410.1474277,1955373.24183858
1.6,1.061015402,1.058461624,1.054616625,2577853.82447332,2376065.17363921,2314303.47476574
1.7,1.071815343,1.068542735,1.063199181,3019309.08898282,2784072.15337493,2667455.82384075
1.8,1.082846443,1.078806482,1.071737505,3465959.69594348,3197598.37013168,3016142.31309128
1.9,1.094108741,1.089260083,1.080256591,3917671.03391992,3616584.41598926,3361475.49938916
2,1.105598565,1.099905842,1.088778638,4374167.27271468,4040817.77505268,3704422.9408625
2.1,1.117309683,1.110742584,1.097323861,4835083.11124698,4469984.88284731,4045845.22495657
2.2,1.129234127,1.121766678,1.105911053,5300000.35410494,4903708.3608507,4386522.59989614
2.3,1.141362797,1.132972778,1.114557989,5768473.91152038,5341573.89749361,4727173.82270104
2.4,1.153685907,1.144354372,1.123281705,6240050.2277549,5783149.58268641,5068469.36129817
2.5,1.166193309,1.155904183,1.132098691,6714280.18099522,6227999.84452055,5411040.56618762
2.6,1.178874732,1.167614463,1.141025014,7190727.98803586,6675695.38385143,5755485.83990702
2.7,1.191719963,1.17947722,1.150076401,7668977.19965586,7125820.12713307,6102374.68299626
2.8,1.204718969,1.191484388,1.159268274,8148634.46776201,7577975.97836203,6452250.02356418
2.9,1.217861988,1.203627935,1.168615759,8629331.75795331,8031785.86216283,6805629.35847806
3,1.231139594,1.215899969,1.178133678,9110727.40316778,8486895.58888187,7163005.03309384
3.1,1.244542736,1.22829279,1.187836522,9592506.29269735,8942974.745714,7524843.85809273
3.2,1.258062763,1.240798942,1.197738403,10074379.4715266,9399716.910411,7891586.23983081
3.3,1.271691439,1.253411243,1.207853015,10556083.3256459,9856839.39496736,8263645.13774805
3.4,1.285420947,1.266122802,1.21819357,11037378.4765197,10314082.5891433,8641404.78006816
3.5,1.299243884,1.278927036,1.22877275,11518048.4925375,10771209.0791105,9025219.45648981
3.6,1.313153255,1.291817665,1.239602643,11997898.5070747,11228002.5972224,9415412.31310834
3.7,1.327142462,1.304788723,1.250694694,12476753.7849873,11684266.8693942,9812274.36238521
3.8,1.34120529,1.317834544,1.262059652,12954458.2833626,12139824.3948819,10216063.6794426
3.9,1.355335893,1.330949764,1.273707522,13430873.237708,12594515.2282779,10627004.8721813
4,1.369528772,1.344129304,1.285647534,13905875.7931007,13048195.7509478,11045288.8791427
4.1,1.383778765,1.357368365,1.297888103,14379357.6984116,13500737.4824097,11471073.047679
4.2,1.398081026,1.370662418,1.310436812,14851224.0656107,13952025.9266699,11904481.5770558
4.3,1.412431008,1.384007187,1.323300396,15321392.2056569,14401959.4701527,12345606.2660615
4.4,1.426824449,1.397398641,1.336484737,15789790.5359575,14850448.3407457,12794507.5722336
4.5,1.441257351,1.410832983,1.349994866,16256357.5732589,15297413.6200107,13251215.9522142
4.6,1.455725969,1.424306636,1.363834975,16721040.9891218,15742786.31821,13715733.4524404
4.7,1.470226793,1.437816232,1.378008435,17183796.7483667,16186506.5202139,14188035.5112964
4.8,1.484756535,1.451358599,1.392517822,17644588.3098346,16628522.5791897,14668072.9313261
4.9,1.499312115,1.464930755,1.407364947,18103385.8954745,17068790.3743248,15155773.982308
5,1.513890648,1.478529892,1.422550895,18560165.8206327,17507272.6277794,15651046.5819536
5.1,1.528489432,1.492153369,1.438076063,19014909.8809458,17943938.2597406,16153780.5300291
5.2,1.543105937,1.505798703,1.453940205,19467604.7912587,18378761.8248171,16663849.740085
5.3,1.557737791,1.519463555,1.470142477,19918241.6883061,18811722.9670948,17181114.4471002
5.4,1.572382775,1.53314573,1.486681487,20366815.6478659,19242805.9199912,17705423.339802
5.5,1.587038809,1.546843161,1.503555339,20813325.280222,19671999.0764894,18236615.6330229
5.6,1.601703947,1.560553903,1.520761685,21257772.3306441,20099294.5587365,18774522.996701
5.7,1.616376363,1.574276128,1.538297769,21700161.357545,20524687.8514611,19318971.3932463
5.8,1.631054349,1.588008118,1.556160477,22140499.391034,20948177.4594141,19869782.7388214
5.9,1.645736306,1.601748256,1.574346374,22578795.6540187,21369764.5923515,20426776.489048
6,1.660420733,1.615495022,1.592851755,23015061.3264231,21789452.8796042,20989770.9752348
6.09999999999999,1.675106228,1.629246986,1.611672679,23449309.2721163,22207248.1014297,21558584.6853519
6.19999999999999,1.689791473,1.643002801,1.630805007,23881553.8777157,22623157.9730386,22133037.3598966
6.3,1.704475239,1.656761206,1.65024444,24311810.8012693,23037191.9033524,22712950.9212291
6.4,1.719156371,1.670521009,1.669986545,24740096.8569075,23449360.8376121,23298150.3464429
6.5,1.733833788,1.684281092,1.690026793,25166429.8314887,23859677.0262763,23888464.2858657
6.59999999999999,1.748506478,1.698040402,1.710360576,25590828.3468584,24268153.9130034,24483725.7282211
6.69999999999999,1.763173494,1.711797951,1.730983238,26013311.7316924,24674805.961716,25083772.4063931
6.79999999999999,1.777833948,1.725552809,1.751890095,26433899.9217428,25079648.5356208,25688447.1809946
6.89999999999999,1.79248701,1.7393041,1.773076453,26852613.3394029,25482697.7573146,26297598.3352051
7,1.807131903,1.753051002,1.794537627,27269472.8121843,25883970.4438796,26911079.755398
7.09999999999999,1.821767898,1.766792743,1.816268955,27684499.5037573,26283483.957294,27528751.0728214
7.19999999999999,1.836394315,1.780528593,1.838265809,28097714.8107582,26681256.1488239,28150477.7599513
7.29999999999999,1.851010517,1.794257872,1.860523611,28509140.3197874,27077305.2568224,28776131.090612
7.39999999999999,1.865615909,1.807979936,1.883037839,28918797.7359499,27471649.8657357,29405588.155754
7.49999999999999,1.880209934,1.821694182,1.905804037,29326708.841891,27864308.8057478,30038731.7739747
7.59999999999999,1.89479207,1.835400042,1.928817819,29732895.4569026,28255301.1128376,30675450.4315199
7.69999999999999,1.909361835,1.849096986,1.952074881,30137379.3361823,28644645.9652479,31315638.0692905
7.79999999999999,1.923918773,1.862784513,1.975571,30540182.2312959,29032362.6589055,31959194.0111753
7.89999999999999,1.938462461,1.876462154,1.999302037,30941325.7847064,29418470.5401093,32606022.8123809
7.99999999999999,1.952992505,1.890129468,2.023263945,31340831.5182534,29802988.9671797,33256034.00577
8.09999999999999,1.967508538,1.903786043,2.047452766,31738720.8101045,30185937.3123085,33909141.9898158
8.19999999999999,1.982010217,1.917431491,2.071864636,32135014.8849673,30567334.8646031,34565265.78095
8.29999999999999,1.996497222,1.93106545,2.096495784,32529734.7908453,30947200.8667202,35224328.8439158
8.39999999999999,2.010969258,1.944687579,2.12134253,32922901.3512478,31325554.4787326,35886258.9322109
8.49999999999999,2.02542605,1.95829756,2.14640129,33314535.1832927,31702414.7167062,36550987.8067693
8.59999999999999,2.039867344,1.971895096,2.171668573,33704656.6646898,32077800.4663072,37218451.0788284
8.69999999999999,2.054292902,1.985479908,2.197140978,34093285.958898,32451730.4641193,37888588.0547445
8.79999999999999,2.068702506,1.999051736,2.222815196,34480442.9585533,32824223.2910967,38561341.4947335
8.89999999999999,2.083095954,2.012610337,2.248688006,34866147.305567,33195297.3303614,39236657.475675
8.99999999999999,2.09747306,2.026155485,2.274756277,35250418.3757839,33564970.7839993,39914485.1504198
9.09999999999999,2.111833652,2.039686968,2.301016963,35633275.2846617,33933261.6642079,40594776.6348567
9.19999999999999,2.126177573,2.053204591,2.327467102,36014736.8652169,34300187.7364916,41277486.8289327
9.29999999999999,2.140504679,2.06670817,2.354103814,36394821.6766828,34665766.6027475,41962573.260284
9.39999999999999,2.154814837,2.080197537,2.380924303,36773548.0152058,35030015.5981382,42649995.8560918
9.49999999999999,2.169107929,2.093672533,2.407925846,37150933.8648244,35392951.8582376,43339716.9692864
9.59999999999999,2.183383843,2.107133014,2.4351058,37526996.9817091,35754592.2777763,44031701.067447
9.69999999999999,2.197642483,2.120578846,2.462461596,37901754.7854027,36114953.5312094,44725914.6755076
9.79999999999999,2.211883759,2.134009903,2.489990736,38275224.4560234,36474052.0219972,45422326.2697026
9.89999999999999,2.226107592,2.147426074,2.517690793,38647422.8779978,36831903.9684664,46120906.1179279
9.99999999999999,2.240313911,2.160827253,2.545559406,39018366.667284,37188525.3131342,46821626.2271808
10.1,2.254502654,2.174213344,2.573594283,39388072.1574585,37543931.7686627,47524460.1344606
10.2,2.268673766,2.187584261,2.601793194,39756555.4182537,37898138.8125797,48229382.9083728
10.3,2.282827201,2.200939924,2.63015397,40123832.2317354,38251161.6824766,48936371.0357041
10.4,2.296962917,2.214280261,2.658674505,40489918.1448195,38603015.3826645,49645402.2487204
10.5,2.311080882,2.227605209,2.687352748,40854828.4026482,38953714.6695248,50356455.5701454
10.6,2.325181069,2.240914709,2.716186705,41218578.0020458,39303274.0814291,51069511.1529917
10.7,2.339263453,2.25420871,2.745174436,41581181.7249715,39651707.9141572,51784550.2316396
10.8,2.353328023,2.267487168,2.774314056,41942654.0043933,39999030.2183467,52501554.9911963
10.9,2.367374765,2.280750042,2.803603727,42303009.1141293,40345254.8654953,53220508.640066
11,2.381403673,2.293997299,2.833041661,42662261.0465433,40690395.4221517,53941395.2468871
11.1,2.395414748,2.307228911,2.862626121,43020423.5235478,41034465.29609,54664199.6229381
11.2,2.409407992,2.320444852,2.892355411,43377510.0658018,41377477.6679929,55388907.4574256
11.3,2.423383412,2.333645103,2.922227882,43733533.9484175,41719445.4558036,56115505.0983188
11.4,2.437341019,2.346829652,2.952241928,44088508.2134916,42060381.4068807,56843979.5613186
11.5,2.45128083,2.359998486,2.982395984,44442445.6479728,42400298.0286001,57574318.4988627
11.6,2.46520286,2.373151597,3.012688523,44795358.8785649,42739207.658777,58306510.196945
11.7,2.479107134,2.386288986,3.043118061,45147260.2330134,43077122.3600541,59040543.388966
11.8,2.492993674,2.39941065,3.073683147,45498161.8943001,43414054.0620872,59776407.4225716
11.9,2.506862511,2.412516595,3.104382371,45848075.7609167,43750014.4439272,60514092.0090662
12,2.520713672,2.425606827,3.135214352,46197013.6029135,44085015.0180669,61253587.4468208
12.1,2.534547191,2.438681355,3.166177747,46544986.9331908,44419067.1078886,61994884.3514891
12.2,2.548363105,2.451740196,3.197271247,46892007.056687,44752181.787947,62737973.695401
12.3,2.56216145,2.46478336,3.228493568,47238085.1208821,45084370.0305833,63482846.9734404
12.4,2.575942266,2.477810869,3.259843464,47583232.0577478,45415642.5739699,64229495.8404709
12.5,2.589705595,2.490822742,3.291319715,47927458.6098993,45746009.9716747,64977912.3541393
12.6,2.60345148,2.503819003,3.322921131,48270775.3450605,46075482.6311583,65728088.83378
12.7,2.617179969,2.516799676,3.354646547,48613192.6090839,46404070.7288388,66480017.940811
12.8,2.630891104,2.529764786,3.386494827,48954720.6637101,46731784.3727881,67233692.5403382
12.9,2.644584939,2.542714366,3.418464862,49295369.4666732,47058633.3681778,67989105.7113174
13,2.658261522,2.555648444,3.450555566,49635148.8962362,47384627.4553251,68746250.8095681
13.1,2.671920904,2.568567053,3.482765878,49974068.6423645,47709776.1869733,69505121.3836153
13.2,2.685563138,2.581470227,3.515094761,50312138.2211509,48034088.9421389,70265711.1663168
13.3,2.699188279,2.594358002,3.5475412,50649366.9768793,48357574.9529775,71028014.0936582
13.4,2.71279638,2.607230411,3.580104202,50985764.1347178,48680243.31943,71792024.2749372
13.5,2.726387499,2.620087499,3.612782798,51321338.7146635,49002102.9216305,72557735.9129069
13.6,2.739961693,2.632929301,3.645576036,51656099.6093742,49323162.587551,73325143.454618
13.7,2.753519018,2.645755858,3.678482986,51990055.5867646,49643430.9415977,74094241.4383092
13.8,2.767059533,2.658567213,3.711502738,52323215.2412454,49962916.4829933,74865024.5192166
13.9,2.780583301,2.671363409,3.744634399,52655586.982562,50281627.5228973,75637487.5232548
14,2.794090377,2.684144489,3.777877098,52987179.1921571,50599572.3546496,76411625.2951566
14.1,2.807580825,2.696910496,3.811229976,53318000.0069267,50916759.0222706,77187432.9359515
14.2,2.821054707,2.709661481,3.844692199,53648057.4624913,51233195.4645054,77964905.4446507
14.3,2.834512083,2.722397485,3.878262941,53977359.4957587,51548889.5563778,78744038.1412616
14.4,2.847953015,2.735118557,3.9119414,54305913.8952082,51863848.9537364,79524826.2304071
14.5,2.861377569,2.747824746,3.945726785,54633728.2764366,52178081.2653924,80307265.1232383
14.6,2.874785806,2.760516099,3.979618322,54960810.2016536,52491593.9101471,81091350.2632372
14.7,2.88817779,2.773192665,4.013615251,55287167.0773073,52804394.2636736,81877077.1886569
14.8,2.901553584,2.785854496,4.047716828,55612806.2083362,53116489.514665,82664441.4638299
14.9,2.914913255,2.79850164,4.081922324,55937734.7341479,53427886.7857591,83453438.6901692
15,2.928256865,2.811134148,4.116231017,56261959.749246,53738593.0688474,84244064.7053044


==> Data/MR_compressible.csv <==
L1,L3,S,J
1,1,0,1
2.00876,0.740286,4185920,1.10084740824133
3.06752,0.631746,8861630,1.224256460683
4.13366,0.573978,13648900,1.36183736444373
5.20159,0.53808,18313800,1.50601680211738
6.2701,0.513396,22784400,1.6526444467016
7.33886,0.495191,27055000,1.79959214426635
8.40773,0.481064,31141600,1.9457385020887
9.47666,0.469678,35064900,2.09052678112922
10.5456,0.460229,38845300,2.23367126002981
11.6146,0.452206,42500200,2.37507264854757


==> Data/NH_compressible.csv <==
L1,L3,S,J
1,1,0,1
2.00962,0.742098,4418320,1.10671670803623
3.0688,0.635752,9442150,1.24034944217068
4.13509,0.57953,14545100,1.38879073837338
5.20308,0.544667,19481500,1.54355685201674
6.27163,0.520684,24189900,1.70031307293652
7.3404,0.502963,28674800,1.85691404928021
8.40928,0.489179,32959300,2.0123078576971
9.47821,0.478041,37068800,2.16599085749203
10.5472,0.468774,41026600,2.31773731807519
11.6162,0.460885,44852400,2.46745492813824


==> Data/Refinement_illustration/Bspline.csv <==
0,1,0,0,0,0,0.0625,0,0.125,0,0.1875,0,0.25,0,0.3125,0,0.375,0,0.4375,0,0.5,0,0.5625,0,0.625,0,0.6875,0,0.75,0,0.8125,0,0.875,0,0.9375,0
0.00128,0.9596,0.00255,0.07913,0.00383,0.00187,0.06633,0.00187,0.12883,0.00187,0.19133,0.00187,0.25383,0.00187,0.31633,0.00187,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187,0.62883,0.00187,0.69133,0.00187,0.75383,0.00187,0.81633,0.00187,0.87755,0.00083,0.93878,0.00042
0.00255,0.92003,0.0051,0.15327,0.00765,0.0075,0.07015,0.0075,0.13265,0.0075,0.19515,0.0075,0.25765,0.0075,0.32015,0.0075,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075,0.63265,0.0075,0.69515,0.0075,0.75765,0.0075,0.82015,0.0075,0.8801,0.00333,0.94005,0.00167
0.00383,0.8813,0.00765,0.22241,0.01148,0.01687,0.07398,0.01687,0.13648,0.01687,0.19898,0.01687,0.26148,0.01687,0.32398,0.01687,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687,0.63648,0.01687,0.69898,0.01687,0.76148,0.01687,0.82398,0.01687,0.88265,0.0075,0.94133,0.00375
0.0051,0.8434,0.0102,0.28655,0.01531,0.02999,0.07781,0.02999,0.14031,0.02999,0.20281,0.02999,0.26531,0.02999,0.32781,0.02999,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999,0.64031,0.02999,0.70281,0.02999,0.76531,0.02999,0.82781,0.02999,0.8852,0.01333,0.9426,0.00666
0.00638,0.80633,0.01276,0.34569,0.01913,0.04686,0.08163,0.04686,0.14413,0.04686,0.20663,0.04686,0.26913,0.04686,0.33163,0.04686,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686,0.64413,0.04686,0.70663,0.04686,0.76913,0.04686,0.83163,0.04686,0.88776,0.02082,0.94388,0.01041
0.00765,0.7701,0.01531,0.39983,0.02296,0.06747,0.08546,0.06747,0.14796,0.06747,0.21046,0.06747,0.27296,0.06747,0.33546,0.06747,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747,0.64796,0.06747,0.71046,0.06747,0.77296,0.06747,0.83546,0.06747,0.89031,0.02999,0.94515,0.01499
0.00893,0.73469,0.01786,0.44898,0.02679,0.09184,0.08929,0.09184,0.15179,0.09184,0.21429,0.09184,0.27679,0.09184,0.33929,0.09184,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184,0.65179,0.09184,0.71429,0.09184,0.77679,0.09184,0.83929,0.09184,0.89286,0.04082,0.94643,0.02041
0.0102,0.70012,0.02041,0.49313,0.03061,0.11995,0.09311,0.11995,0.15561,0.11995,0.21811,0.11995,0.28061,0.11995,0.34311,0.11995,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995,0.65561,0.11995,0.71811,0.11995,0.78061,0.11995,0.84311,0.11995,0.89541,0.05331,0.9477,0.02666
0.01148,0.66639,0.02296,0.53228,0.03444,0.15181,0.09694,0.15181,0.15944,0.15181,0.22194,0.15181,0.28444,0.15181,0.34694,0.15181,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181,0.65944,0.15181,0.72194,0.15181,0.78444,0.15181,0.84694,0.15181,0.89796,0.06747,0.94898,0.03374
0.01276,0.63349,0.02551,0.56643,0.03827,0.18742,0.10077,0.18742,0.16327,0.18742,0.22577,0.18742,0.28827,0.18742,0.35077,0.18742,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742,0.66327,0.18742,0.72577,0.18742,0.78827,0.18742,0.85077,0.18742,0.90051,0.0833,0.95026,0.04165
0.01403,0.60142,0.02806,0.59559,0.04209,0.22678,0.10459,0.22678,0.16709,0.22678,0.22959,0.22678,0.29209,0.22678,0.35459,0.22678,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678,0.66709,0.22678,0.72959,0.22678,0.79209,0.22678,0.85459,0.22678,0.90306,0.10079,0.95153,0.0504
0.01531,0.57018,0.03061,0.61974,0.04592,0.26989,0.10842,0.26989,0.17092,0.26989,0.23342,0.26989,0.29592,0.26989,0.35842,0.26989,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989,0.67092,0.26989,0.73342,0.26989,0.79592,0.26989,0.85842,0.26989,0.90561,0.11995,0.95281,0.05998
0.01658,0.53978,0.03316,0.6389,0.04974,0.31674,0.11224,0.31674,0.17474,0.31674,0.23724,0.31674,0.29974,0.31674,0.36224,0.31674,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674,0.67474,0.31674,0.73724,0.31674,0.79974,0.31674,0.86224,0.31674,0.90816,0.14077,0.95408,0.07039
0.01786,0.5102,0.03571,0.65306,0.05357,0.36735,0.11607,0.36735,0.17857,0.36735,0.24107,0.36735,0.30357,0.36735,0.36607,0.36735,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735,0.67857,0.36735,0.74107,0.36735,0.80357,0.36735,0.86607,0.36735,0.91071,0.16327,0.95536,0.08163
0.01913,0.48147,0.03827,0.66222,0.0574,0.4217,0.1199,0.4217,0.1824,0.4217,0.2449,0.4217,0.3074,0.4217,0.3699,0.4217,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217,0.6824,0.4217,0.7449,0.4217,0.8074,0.4217,0.8699,0.4217,0.91327,0.18742,0.95663,0.09371
0.02041,0.45356,0.04082,0.66639,0.06122,0.4798,0.12372,0.4798,0.18622,0.4798,0.24872,0.4798,0.31122,0.4798,0.37372,0.4798,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798,0.68622,0.4798,0.74872,0.4798,0.81122,0.4798,0.87372,0.4798,0.91582,0.21324,0.95791,0.10662
0.02168,0.42649,0.04337,0.66556,0.06505,0.53915,0.12755,0.53915,0.19005,0.53915,0.25255,0.53915,0.31505,0.53915,0.37755,0.53915,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915,0.69005,0.53915,0.75255,0.53915,0.81505,0.53915,0.87755,0.53915,0.91837,0.24073,0.95918,0.12037
0.02296,0.40025,0.04592,0.65973,0.06888,0.59163,0.13138,0.59163,0.19388,0.59163,0.25638,0.59163,0.31888,0.59163,0.38138,0.59163,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163,0.69388,0.59163,0.75638,0.59163,0.81888,0.59163,0.88138,0.59163,0.92092,0.26989,0.96046,0.13494
0.02423,0.37484,0.04847,0.6489,0.0727,0.63661,0.1352,0.63661,0.1977,0.63661,0.2602,0.63661,0.3227,0.63661,0.3852,0.63661,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661,0.6977,0.63661,0.7602,0.63661,0.8227,0.63661,0.8852,0.63661,0.92347,0.30071,0.96173,0.15035
0.02551,0.35027,0.05102,0.63307,0.07653,0.67409,0.13903,0.67409,0.20153,0.67409,0.26403,0.67409,0.32653,0.67409,0.38903,0.67409,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409,0.70153,0.67409,0.76403,0.67409,0.82653,0.67409,0.88903,0.67409,0.92602,0.33319,0.96301,0.1666
0.02679,0.32653,0.05357,0.61224,0.08036,0.70408,0.14286,0.70408,0.20536,0.70408,0.26786,0.70408,0.33036,0.70408,0.39286,0.70408,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408,0.70536,0.70408,0.76786,0.70408,0.83036,0.70408,0.89286,0.70408,0.92857,0.36735,0.96429,0.18367
0.02806,0.30362,0.05612,0.58642,0.08418,0.72657,0.14668,0.72657,0.20918,0.72657,0.27168,0.72657,0.33418,0.72657,0.39668,0.72657,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657,0.70918,0.72657,0.77168,0.72657,0.83418,0.72657,0.89668,0.72657,0.93112,0.40317,0.96556,0.20158
0.02934,0.28155,0.05867,0.5556,0.08801,0.74157,0.15051,0.74157,0.21301,0.74157,0.27551,0.74157,0.33801,0.74157,0.40051,0.74157,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157,0.71301,0.74157,0.77551,0.74157,0.83801,0.74157,0.90051,0.74157,0.93367,0.44065,0.96684,0.22032
0.03061,0.26031,0.06122,0.51978,0.09184,0.74906,0.15434,0.74906,0.21684,0.74906,0.27934,0.74906,0.34184,0.74906,0.40434,0.74906,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906,0.71684,0.74906,0.77934,0.74906,0.84184,0.74906,0.90434,0.74906,0.93622,0.4798,0.96811,0.2399
0.03189,0.2399,0.06378,0.4798,0.09566,0.74906,0.15816,0.74906,0.22066,0.74906,0.28316,0.74906,0.34566,0.74906,0.40816,0.74906,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906,0.72066,0.74906,0.78316,0.74906,0.84566,0.74906,0.90816,0.74906,0.93878,0.51978,0.96939,0.26031
0.03316,0.22032,0.06633,0.44065,0.09949,0.74157,0.16199,0.74157,0.22449,0.74157,0.28699,0.74157,0.34949,0.74157,0.41199,0.74157,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157,0.72449,0.74157,0.78699,0.74157,0.84949,0.74157,0.91199,0.74157,0.94133,0.5556,0.97066,0.28155
0.03444,0.20158,0.06888,0.40317,0.10332,0.72657,0.16582,0.72657,0.22832,0.72657,0.29082,0.72657,0.35332,0.72657,0.41582,0.72657,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657,0.72832,0.72657,0.79082,0.72657,0.85332,0.72657,0.91582,0.72657,0.94388,0.58642,0.97194,0.30362
0.03571,0.18367,0.07143,0.36735,0.10714,0.70408,0.16964,0.70408,0.23214,0.70408,0.29464,0.70408,0.35714,0.70408,0.41964,0.70408,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408,0.73214,0.70408,0.79464,0.70408,0.85714,0.70408,0.91964,0.70408,0.94643,0.61224,0.97321,0.32653
0.03699,0.1666,0.07398,0.33319,0.11097,0.67409,0.17347,0.67409,0.23597,0.67409,0.29847,0.67409,0.36097,0.67409,0.42347,0.67409,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409,0.73597,0.67409,0.79847,0.67409,0.86097,0.67409,0.92347,0.67409,0.94898,0.63307,0.97449,0.35027
0.03827,0.15035,0.07653,0.30071,0.1148,0.63661,0.1773,0.63661,0.2398,0.63661,0.3023,0.63661,0.3648,0.63661,0.4273,0.63661,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661,0.7398,0.63661,0.8023,0.63661,0.8648,0.63661,0.9273,0.63661,0.95153,0.6489,0.97577,0.37484
0.03954,0.13494,0.07908,0.26989,0.11862,0.59163,0.18112,0.59163,0.24362,0.59163,0.30612,0.59163,0.36862,0.59163,0.43112,0.59163,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163,0.74362,0.59163,0.80612,0.59163,0.86862,0.59163,0.93112,0.59163,0.95408,0.65973,0.97704,0.40025
0.04082,0.12037,0.08163,0.24073,0.12245,0.53915,0.18495,0.53915,0.24745,0.53915,0.30995,0.53915,0.37245,0.53915,0.43495,0.53915,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915,0.74745,0.53915,0.80995,0.53915,0.87245,0.53915,0.93495,0.53915,0.95663,0.66556,0.97832,0.42649
0.04209,0.10662,0.08418,0.21324,0.12628,0.4798,0.18878,0.4798,0.25128,0.4798,0.31378,0.4798,0.37628,0.4798,0.43878,0.4798,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798,0.75128,0.4798,0.81378,0.4798,0.87628,0.4798,0.93878,0.4798,0.95918,0.66639,0.97959,0.45356
0.04337,0.09371,0.08673,0.18742,0.1301,0.4217,0.1926,0.4217,0.2551,0.4217,0.3176,0.4217,0.3801,0.4217,0.4426,0.4217,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217,0.7551,0.4217,0.8176,0.4217,0.8801,0.4217,0.9426,0.4217,0.96173,0.66222,0.98087,0.48147
0.04464,0.08163,0.08929,0.16327,0.13393,0.36735,0.19643,0.36735,0.25893,0.36735,0.32143,0.36735,0.38393,0.36735,0.44643,0.36735,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735,0.75893,0.36735,0.82143,0.36735,0.88393,0.36735,0.94643,0.36735,0.96429,0.65306,0.98214,0.5102
0.04592,0.07039,0.09184,0.14077,0.13776,0.31674,0.20026,0.31674,0.26276,0.31674,0.32526,0.31674,0.38776,0.31674,0.45026,0.31674,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674,0.76276,0.31674,0.82526,0.31674,0.88776,0.31674,0.95026,0.31674,0.96684,0.6389,0.98342,0.53978
0.04719,0.05998,0.09439,0.11995,0.14158,0.26989,0.20408,0.26989,0.26658,0.26989,0.32908,0.26989,0.39158,0.26989,0.45408,0.26989,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989,0.76658,0.26989,0.82908,0.26989,0.89158,0.26989,0.95408,0.26989,0.96939,0.61974,0.98469,0.57018
0.04847,0.0504,0.09694,0.10079,0.14541,0.22678,0.20791,0.22678,0.27041,0.22678,0.33291,0.22678,0.39541,0.22678,0.45791,0.22678,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678,0.77041,0.22678,0.83291,0.22678,0.89541,0.22678,0.95791,0.22678,0.97194,0.59559,0.98597,0.60142
0.04974,0.04165,0.09949,0.0833,0.14923,0.18742,0.21173,0.18742,0.27423,0.18742,0.33673,0.18742,0.39923,0.18742,0.46173,0.18742,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742,0.77423,0.18742,0.83673,0.18742,0.89923,0.18742,0.96173,0.18742,0.97449,0.56643,0.98724,0.63349
0.05102,0.03374,0.10204,0.06747,0.15306,0.15181,0.21556,0.15181,0.27806,0.15181,0.34056,0.15181,0.40306,0.15181,0.46556,0.15181,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181,0.77806,0.15181,0.84056,0.15181,0.90306,0.15181,0.96556,0.15181,0.97704,0.53228,0.98852,0.66639
0.0523,0.02666,0.10459,0.05331,0.15689,0.11995,0.21939,0.11995,0.28189,0.11995,0.34439,0.11995,0.40689,0.11995,0.46939,0.11995,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995,0.78189,0.11995,0.84439,0.11995,0.90689,0.11995,0.96939,0.11995,0.97959,0.49313,0.9898,0.70012
0.05357,0.02041,0.10714,0.04082,0.16071,0.09184,0.22321,0.09184,0.28571,0.09184,0.34821,0.09184,0.41071,0.09184,0.47321,0.09184,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184,0.78571,0.09184,0.84821,0.09184,0.91071,0.09184,0.97321,0.09184,0.98214,0.44898,0.99107,0.73469
0.05485,0.01499,0.10969,0.02999,0.16454,0.06747,0.22704,0.06747,0.28954,0.06747,0.35204,0.06747,0.41454,0.06747,0.47704,0.06747,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747,0.78954,0.06747,0.85204,0.06747,0.91454,0.06747,0.97704,0.06747,0.98469,0.39983,0.99235,0.7701
0.05612,0.01041,0.11224,0.02082,0.16837,0.04686,0.23087,0.04686,0.29337,0.04686,0.35587,0.04686,0.41837,0.04686,0.48087,0.04686,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686,0.79337,0.04686,0.85587,0.04686,0.91837,0.04686,0.98087,0.04686,0.98724,0.34569,0.99362,0.80633
0.0574,0.00666,0.1148,0.01333,0.17219,0.02999,0.23469,0.02999,0.29719,0.02999,0.35969,0.02999,0.42219,0.02999,0.48469,0.02999,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999,0.79719,0.02999,0.85969,0.02999,0.92219,0.02999,0.98469,0.02999,0.9898,0.28655,0.9949,0.8434
0.05867,0.00375,0.11735,0.0075,0.17602,0.01687,0.23852,0.01687,0.30102,0.01687,0.36352,0.01687,0.42602,0.01687,0.48852,0.01687,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687,0.80102,0.01687,0.86352,0.01687,0.92602,0.01687,0.98852,0.01687,0.99235,0.22241,0.99617,0.8813
0.05995,0.00167,0.1199,0.00333,0.17985,0.0075,0.24235,0.0075,0.30485,0.0075,0.36735,0.0075,0.42985,0.0075,0.49235,0.0075,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075,0.80485,0.0075,0.86735,0.0075,0.92985,0.0075,0.99235,0.0075,0.9949,0.15327,0.99745,0.92003
0.06122,0.00042,0.12245,0.00083,0.18367,0.00187,0.24617,0.00187,0.30867,0.00187,0.37117,0.00187,0.43367,0.00187,0.49617,0.00187,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187,0.80867,0.00187,0.87117,0.00187,0.93367,0.00187,0.99617,0.00187,0.99745,0.07913,0.99872,0.9596
0.0625,0,0.125,0,0.1875,0,0.25,0,0.3125,0,0.375,0,0.4375,0,0.5,0,0.5625,0,0.625,0,0.6875,0,0.75,0,0.8125,0,0.875,0,0.9375,0,1,0,1,0,1,1


==> Data/Refinement_illustration/HBspline.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.5,0,0.625,0,0.75,0,0.875,0,0.375,0,0.4375,0,0.5,0,0.5625,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.50765,0.00187,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.51531,0.0075,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.52296,0.01687,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.53061,0.02999,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.53827,0.04686,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.54592,0.06747,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.55357,0.09184,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.56122,0.11995,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.56888,0.15181,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.57653,0.18742,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.58418,0.22678,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.59184,0.26989,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.59949,0.31674,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.60714,0.36735,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.6148,0.4217,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.62245,0.4798,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53915,0.6301,0.53915,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.59163,0.63776,0.59163,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.63661,0.64541,0.63661,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.67409,0.65306,0.67409,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.70408,0.66071,0.70408,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.72657,0.66837,0.72657,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.74157,0.67602,0.74157,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.74906,0.68367,0.74906,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.74906,0.69133,0.74906,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.74157,0.69898,0.74157,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.72657,0.70663,0.72657,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.70408,0.71429,0.70408,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.67409,0.72194,0.67409,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.63661,0.72959,0.63661,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.59163,0.73724,0.59163,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.53915,0.7449,0.53915,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0.4798,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0.4217,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0.36735,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0.31674,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0.26989,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0.22678,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0.18742,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0.15181,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0.11995,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0.09184,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0.06747,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0.04686,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0.02999,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0.01687,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0.0075,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0.00187,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.875,0,1,0,1,0,1,1,0.5625,0,0.625,0,0.6875,0,0.75,0


==> Data/Refinement_illustration/THBspline.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.5,0,0.625,0,0.75,0,0.875,0,0.375,0,0.4375,0,0.5,0,0.5625,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.50765,0,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042,0.37883,0.00187,0.44133,0.00187,0.50383,0.00187,0.56633,0.00187
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.51531,0,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167,0.38265,0.0075,0.44515,0.0075,0.50765,0.0075,0.57015,0.0075
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.52296,0,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375,0.38648,0.01687,0.44898,0.01687,0.51148,0.01687,0.57398,0.01687
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.53061,0,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666,0.39031,0.02999,0.45281,0.02999,0.51531,0.02999,0.57781,0.02999
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.53827,0,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041,0.39413,0.04686,0.45663,0.04686,0.51913,0.04686,0.58163,0.04686
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.54592,0,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499,0.39796,0.06747,0.46046,0.06747,0.52296,0.06747,0.58546,0.06747
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.55357,0,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041,0.40179,0.09184,0.46429,0.09184,0.52679,0.09184,0.58929,0.09184
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.56122,0,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666,0.40561,0.11995,0.46811,0.11995,0.53061,0.11995,0.59311,0.11995
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.56888,0,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374,0.40944,0.15181,0.47194,0.15181,0.53444,0.15181,0.59694,0.15181
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.57653,0,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165,0.41327,0.18742,0.47577,0.18742,0.53827,0.18742,0.60077,0.18742
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.58418,0,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504,0.41709,0.22678,0.47959,0.22678,0.54209,0.22678,0.60459,0.22678
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.59184,0,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998,0.42092,0.26989,0.48342,0.26989,0.54592,0.26989,0.60842,0.26989
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.59949,0,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039,0.42474,0.31674,0.48724,0.31674,0.54974,0.31674,0.61224,0.31674
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.60714,0,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163,0.42857,0.36735,0.49107,0.36735,0.55357,0.36735,0.61607,0.36735
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.6148,0,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371,0.4324,0.4217,0.4949,0.4217,0.5574,0.4217,0.6199,0.4217
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.62245,0,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662,0.43622,0.4798,0.49872,0.4798,0.56122,0.4798,0.62372,0.4798
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53665,0.6301,0.0025,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037,0.44005,0.53915,0.50255,0.53915,0.56505,0.53915,0.62755,0.53915
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.57601,0.63776,0.01562,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494,0.44388,0.59163,0.50638,0.59163,0.56888,0.59163,0.63138,0.59163
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.59663,0.64541,0.03998,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035,0.4477,0.63661,0.5102,0.63661,0.5727,0.63661,0.6352,0.63661
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.5985,0.65306,0.07559,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666,0.45153,0.67409,0.51403,0.67409,0.57653,0.67409,0.63903,0.67409
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.58163,0.66071,0.12245,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367,0.45536,0.70408,0.51786,0.70408,0.58036,0.70408,0.64286,0.70408
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.54602,0.66837,0.18055,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158,0.45918,0.72657,0.52168,0.72657,0.58418,0.72657,0.64668,0.72657
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.49167,0.67602,0.2499,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032,0.46301,0.74157,0.52551,0.74157,0.58801,0.74157,0.65051,0.74157
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.41858,0.68367,0.33049,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399,0.46684,0.74906,0.52934,0.74906,0.59184,0.74906,0.65434,0.74906
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.33049,0.69133,0.41858,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031,0.47066,0.74906,0.53316,0.74906,0.59566,0.74906,0.65816,0.74906
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.2499,0.69898,0.49167,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155,0.47449,0.74157,0.53699,0.74157,0.59949,0.74157,0.66199,0.74157
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.18055,0.70663,0.54602,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362,0.47832,0.72657,0.54082,0.72657,0.60332,0.72657,0.66582,0.72657
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.12245,0.71429,0.58163,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653,0.48214,0.70408,0.54464,0.70408,0.60714,0.70408,0.66964,0.70408
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.07559,0.72194,0.5985,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027,0.48597,0.67409,0.54847,0.67409,0.61097,0.67409,0.67347,0.67409
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.03998,0.72959,0.59663,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484,0.4898,0.63661,0.5523,0.63661,0.6148,0.63661,0.6773,0.63661
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.01562,0.73724,0.57601,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025,0.49362,0.59163,0.55612,0.59163,0.61862,0.59163,0.68112,0.59163
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.0025,0.7449,0.53665,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649,0.49745,0.53915,0.55995,0.53915,0.62245,0.53915,0.68495,0.53915
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356,0.50128,0.4798,0.56378,0.4798,0.62628,0.4798,0.68878,0.4798
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147,0.5051,0.4217,0.5676,0.4217,0.6301,0.4217,0.6926,0.4217
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102,0.50893,0.36735,0.57143,0.36735,0.63393,0.36735,0.69643,0.36735
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978,0.51276,0.31674,0.57526,0.31674,0.63776,0.31674,0.70026,0.31674
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018,0.51658,0.26989,0.57908,0.26989,0.64158,0.26989,0.70408,0.26989
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142,0.52041,0.22678,0.58291,0.22678,0.64541,0.22678,0.70791,0.22678
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349,0.52423,0.18742,0.58673,0.18742,0.64923,0.18742,0.71173,0.18742
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639,0.52806,0.15181,0.59056,0.15181,0.65306,0.15181,0.71556,0.15181
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012,0.53189,0.11995,0.59439,0.11995,0.65689,0.11995,0.71939,0.11995
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469,0.53571,0.09184,0.59821,0.09184,0.66071,0.09184,0.72321,0.09184
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701,0.53954,0.06747,0.60204,0.06747,0.66454,0.06747,0.72704,0.06747
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633,0.54337,0.04686,0.60587,0.04686,0.66837,0.04686,0.73087,0.04686
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434,0.54719,0.02999,0.60969,0.02999,0.67219,0.02999,0.73469,0.02999
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813,0.55102,0.01687,0.61352,0.01687,0.67602,0.01687,0.73852,0.01687
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003,0.55485,0.0075,0.61735,0.0075,0.67985,0.0075,0.74235,0.0075
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596,0.55867,0.00187,0.62117,0.00187,0.68367,0.00187,0.74617,0.00187
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.875,0,1,0,1,0,1,1,0.5625,0,0.625,0,0.6875,0,0.75,0


==> Data/Refinement_illustration/USBspline.csv <==
0,0.5,0.75,0
0.002525252525253,0.518981025945732,0.752525252525253,0.000410972469796
0.005050505050505,0.538377051891464,0.755050505050505,0.000821944939592
0.007575757575758,0.555770718954248,0.757575757575758,0.002043606654783
0.01010101010101,0.573530958605664,0.76010101010101,0.003281475539711
0.012626262626263,0.589263140504853,0.762626262626263,0.005309944256657
0.015151515151515,0.605315647275099,0.765151515151515,0.007370668920121
0.017676767676768,0.619520584076055,0.767676767676768,0.010205540305011
0.02020202020202,0.63399434818776,0.77020202020202,0.013092250544662
0.022727272727273,0.646616276292335,0.772727272727273,0.016733210338681
0.025252525252525,0.659449302634185,0.775252525252525,0.020441865517924
0.027777777777778,0.670474017429194,0.777777777777778,0.024897553376906
0.03030303030303,0.681661306001188,0.78030303030303,0.029438056446821
0.032828282828283,0.691098157060804,0.782828282828283,0.034700588829471
0.035353535353535,0.700644659338483,0.785353535353535,0.040063036838978
0.037878787878788,0.708453157504596,0.787878787878788,0.046121009903339
0.04040404040404,0.716316141651347,0.79040404040404,0.052293300322205
0.042929292929293,0.72256692513369,0.792929292929293,0.059166389780155
0.045454545454546,0.728831951871658,0.795454545454545,0.066177679144385
0.047979797979798,0.73349256882551,0.797979797979798,0.07386345137651
0.050505050505051,0.738116857793623,0.800505050505051,0.081701637155873
0.053030303030303,0.741189203208556,0.803030303030303,0.090194156862745
0.055555555555556,0.744172705882353,0.805555555555556,0.0988542875817
0.058080808080808,0.745650002970885,0.808080808080808,0.108156486829075
0.060606060606061,0.746987816399287,0.810606060606061,0.117643513963161
0.063131313131313,0.746856489157722,0.813131313131313,0.127737385399988
0.065656565656566,0.746534950680978,0.815656565656566,0.138026183360019
0.068181818181818,0.744831518716578,0.818181818181818,0.148939786096256
0.070707070707071,0.742887808080808,0.820707070707071,0.160080606060606
0.073232323232323,0.739597113883937,0.823232323232323,0.171804530600119
0.075757575757576,0.736007665478313,0.825757575757576,0.183762344028521
0.078282828282828,0.731123194890077,0.828282828282828,0.196294122796593
0.080808080808081,0.725902960190137,0.830808080808081,0.209078832640127
0.083333333333333,0.719422790849673,0.833333333333333,0.222421300653595
0.085858585858586,0.712556818379877,0.835858585858586,0.23603290691226
0.088383838383838,0.704488135464231,0.838383838383838,0.250167559153175
0.090909090909091,0.695987074363992,0.840909090909091,0.264577806440135
0.093434343434343,0.686334364824718,0.843434343434343,0.279524836205189
0.095959595959596,0.676181916815211,0.845959595959596,0.294785283818578
0.098484848484849,0.664929911467617,0.848484848484849,0.310548564468212
0.101010101010101,0.653136725688255,0.851010101010101,0.326630957021192
0.103535353535354,0.640292507031095,0.853535353535354,0.343205936621113
0.106060606060606,0.626853583481878,0.856060606060606,0.360120177064765
0.108585858585859,0.612414986531987,0.858585858585859,0.37750503030303
0.111111111111111,0.597340276688453,0.861111111111111,0.395241215686275
0.113636363636364,0.581328096424124,0.863636363636364,0.413411821739904
0.116161616161616,0.564642512700389,0.866161616161616,0.431933634782265
0.118686868686869,0.547045463458111,0.868686868686869,0.450912433155081
0.121212121212121,0.528684278074866,0.871212121212121,0.470297459893049
0.123737373737374,0.509687999603882,0.873737373737374,0.489892000396118
0.126262626262626,0.489892000396118,0.876262626262626,0.509687999603882
0.128787878787879,0.470297459893048,0.878787878787879,0.528684278074866
0.131313131313131,0.45091243315508,0.881313131313131,0.54704546345811
0.133838383838384,0.431933634782265,0.883838383838384,0.564642512700389
0.136363636363636,0.413411821739904,0.886363636363636,0.581328096424124
0.138888888888889,0.395241215686274,0.888888888888889,0.597340276688453
0.141414141414141,0.37750503030303,0.891414141414141,0.612414986531987
0.143939393939394,0.360120177064765,0.893939393939394,0.626853583481878
0.146464646464646,0.343205936621113,0.896464646464646,0.640292507031095
0.148989898989899,0.326630957021192,0.898989898989899,0.653136725688255
0.151515151515152,0.310548564468212,0.901515151515152,0.664929911467617
0.154040404040404,0.294785283818578,0.904040404040404,0.676181916815211
0.156565656565657,0.279524836205189,0.906565656565657,0.686334364824718
0.159090909090909,0.264577806440135,0.909090909090909,0.695987074363992
0.161616161616162,0.250167559153176,0.911616161616162,0.704488135464232
0.164141414141414,0.23603290691226,0.914141414141414,0.712556818379877
0.166666666666667,0.222421300653595,0.916666666666667,0.719422790849673
0.169191919191919,0.209078832640127,0.919191919191919,0.725902960190137
0.171717171717172,0.196294122796593,0.921717171717172,0.731123194890077
0.174242424242424,0.183762344028521,0.924242424242424,0.736007665478312
0.176767676767677,0.171804530600119,0.926767676767677,0.739597113883937
0.179292929292929,0.160080606060606,0.929292929292929,0.742887808080808
0.181818181818182,0.148939786096257,0.931818181818182,0.744831518716577
0.184343434343434,0.138026183360019,0.934343434343434,0.746534950680978
0.186868686868687,0.127737385399988,0.936868686868687,0.746856489157722
0.189393939393939,0.117643513963161,0.939393939393939,0.746987816399287
0.191919191919192,0.108156486829075,0.941919191919192,0.745650002970885
0.194444444444444,0.098854287581699,0.944444444444444,0.744172705882353
0.196969696969697,0.090194156862745,0.946969696969697,0.741189203208556
0.19949494949495,0.081701637155872,0.94949494949495,0.738116857793623
0.202020202020202,0.07386345137651,0.952020202020202,0.733492568825511
0.204545454545455,0.066177679144385,0.954545454545455,0.728831951871658
0.207070707070707,0.059166389780155,0.957070707070707,0.72256692513369
0.20959595959596,0.052293300322205,0.95959595959596,0.716316141651348
0.212121212121212,0.046121009903339,0.962121212121212,0.708453157504596
0.214646464646465,0.040063036838978,0.964646464646465,0.700644659338483
0.217171717171717,0.034700588829471,0.967171717171717,0.691098157060804
0.21969696969697,0.029438056446821,0.96969696969697,0.681661306001188
0.222222222222222,0.024897553376906,0.972222222222222,0.670474017429194
0.224747474747475,0.020441865517924,0.974747474747475,0.659449302634185
0.227272727272727,0.016733210338681,0.977272727272727,0.646616276292335
0.22979797979798,0.013092250544662,0.97979797979798,0.63399434818776
0.232323232323232,0.010205540305011,0.982323232323232,0.619520584076055
0.234848484848485,0.007370668920121,0.984848484848485,0.605315647275099
0.237373737373737,0.005309944256657,0.987373737373737,0.589263140504853
0.23989898989899,0.003281475539711,0.98989898989899,0.573530958605666
0.242424242424242,0.002043606654783,0.992424242424242,0.555770718954248
0.244949494949495,0.000821944939592,0.994949494949495,0.538377051891464
0.247474747474748,0.000410972469796,0.997474747474748,0.518981025945731
0.25,0,1,0.5


==> Data/Refinement_illustration/basis_ref_7-16.csv <==
0.000000,1.000000,0.000000,0.000000,0.000000,0.000000,0.125000,0.000000,0.250000,0.000000,0.375000,0.000000,0.437500,0.000000,0.500000,0.000000,0.625000,0.000000,0.750000,0.000000,0.875000,0.000000
0.002551,0.959600,0.005102,0.079134,0.007653,0.001874,0.131378,0.001302,0.255102,0.001111,0.380102,0.003332,0.443878,0.003471,0.507653,0.001874,0.632653,0.001874,0.755102,0.000833,0.877551,0.000416
0.005102,0.920033,0.010204,0.153269,0.015306,0.007497,0.137755,0.005206,0.260204,0.004443,0.385204,0.013328,0.450255,0.013883,0.515306,0.007497,0.640306,0.007497,0.760204,0.003332,0.880102,0.001666
0.007653,0.881299,0.015306,0.222407,0.022959,0.016868,0.144133,0.011714,0.265306,0.009996,0.390306,0.029988,0.456633,0.031237,0.522959,0.016868,0.647959,0.016868,0.765306,0.007497,0.882653,0.003748
0.010204,0.843399,0.020408,0.286547,0.030612,0.029988,0.150510,0.020825,0.270408,0.017770,0.395408,0.053311,0.463010,0.055532,0.530612,0.029988,0.655612,0.029988,0.770408,0.013328,0.885204,0.006664
0.012755,0.806331,0.025510,0.345689,0.038265,0.046855,0.156888,0.032539,0.275510,0.027766,0.400510,0.083299,0.469388,0.086769,0.538265,0.046855,0.663265,0.046855,0.775510,0.020825,0.887755,0.010412
0.015306,0.770096,0.030612,0.399833,0.045918,0.067472,0.163265,0.046855,0.280612,0.039983,0.405612,0.119950,0.475765,0.124948,0.545918,0.067472,0.670918,0.067472,0.780612,0.029988,0.890306,0.014994
0.017857,0.734694,0.035714,0.448980,0.053571,0.091837,0.169643,0.063776,0.285714,0.054422,0.410714,0.163265,0.482143,0.170068,0.553571,0.091837,0.678571,0.091837,0.785714,0.040816,0.892857,0.020408
0.020408,0.700125,0.040816,0.493128,0.061224,0.119950,0.176020,0.083299,0.290816,0.071081,0.415816,0.213244,0.488520,0.222130,0.561224,0.119950,0.686224,0.119950,0.790816,0.053311,0.895408,0.026656
0.022959,0.666389,0.045918,0.532278,0.068878,0.151812,0.182398,0.105425,0.295918,0.089963,0.420918,0.269888,0.494898,0.281133,0.568878,0.151812,0.693878,0.151812,0.795918,0.067472,0.897959,0.033736
0.025510,0.633486,0.051020,0.566431,0.076531,0.187422,0.188776,0.130154,0.301020,0.111065,0.426020,0.333195,0.501276,0.346817,0.576531,0.187422,0.701531,0.187422,0.801020,0.083299,0.900510,0.041649
0.028061,0.601416,0.056122,0.595585,0.084184,0.226781,0.195153,0.157486,0.306122,0.134388,0.431122,0.403165,0.507653,0.410593,0.584184,0.226781,0.709184,0.226781,0.806122,0.100791,0.903061,0.050396
0.030612,0.570179,0.061224,0.619742,0.091837,0.269888,0.201531,0.187422,0.311224,0.159933,0.436224,0.479800,0.514031,0.468294,0.591837,0.269888,0.716837,0.269888,0.811224,0.119950,0.905612,0.059975
0.033163,0.539775,0.066327,0.638900,0.099490,0.316743,0.207908,0.219960,0.316327,0.187700,0.441327,0.558101,0.520408,0.519922,0.599490,0.316743,0.724490,0.316743,0.816327,0.140775,0.908163,0.070387
0.035714,0.510204,0.071429,0.653061,0.107143,0.367347,0.214286,0.255102,0.321429,0.217687,0.446429,0.625850,0.526786,0.565476,0.607143,0.367347,0.732143,0.367347,0.821429,0.163265,0.910714,0.081633
0.038265,0.481466,0.076531,0.662224,0.114796,0.421699,0.220663,0.292847,0.326531,0.249896,0.451531,0.682493,0.533163,0.604956,0.614796,0.421699,0.739796,0.421699,0.826531,0.187422,0.913265,0.093711
0.040816,0.453561,0.081633,0.666389,0.122449,0.479800,0.227041,0.333195,0.331633,0.284326,0.456633,0.728030,0.539541,0.638362,0.622449,0.479800,0.747449,0.479800,0.831633,0.213244,0.915816,0.106622
0.043367,0.426489,0.086735,0.665556,0.130102,0.539150,0.233418,0.376145,0.336735,0.320977,0.461735,0.762460,0.545918,0.665695,0.630102,0.539150,0.755102,0.539150,0.836735,0.240733,0.918367,0.120367
0.045918,0.400250,0.091837,0.659725,0.137755,0.591628,0.239796,0.421699,0.341837,0.359850,0.466837,0.785784,0.552296,0.686953,0.637755,0.591628,0.762755,0.591628,0.841837,0.269888,0.920918,0.134944
0.048469,0.374844,0.096939,0.648896,0.145408,0.636610,0.246173,0.469856,0.346939,0.400944,0.471939,0.798001,0.558673,0.702138,0.645408,0.636610,0.770408,0.636610,0.846939,0.300708,0.923469,0.150354
0.051020,0.350271,0.102041,0.633070,0.153061,0.674094,0.252551,0.519922,0.352041,0.444259,0.477041,0.799111,0.565051,0.711249,0.653061,0.674094,0.778061,0.674094,0.852041,0.333195,0.926020,0.166597
0.053571,0.326531,0.107143,0.612245,0.160714,0.704082,0.258929,0.565476,0.357143,0.489796,0.482143,0.789116,0.571429,0.714286,0.660714,0.704082,0.785714,0.704082,0.857143,0.367347,0.928571,0.183673
0.056122,0.303623,0.112245,0.586422,0.168367,0.726572,0.265306,0.604956,0.362245,0.537554,0.487245,0.768013,0.577806,0.711249,0.668367,0.726572,0.793367,0.726572,0.862245,0.403165,0.931122,0.201583
0.058673,0.281549,0.117347,0.555602,0.176020,0.741566,0.271684,0.638362,0.367347,0.587533,0.492347,0.735805,0.584184,0.702138,0.676020,0.741566,0.801020,0.741566,0.867347,0.440650,0.933673,0.220325
0.061224,0.260308,0.122449,0.519783,0.183673,0.749063,0.278061,0.665695,0.372449,0.639733,0.497449,0.692489,0.590561,0.686953,0.683673,0.749063,0.808673,0.749063,0.872449,0.479800,0.936224,0.239900
0.063776,0.239900,0.127551,0.479800,0.191327,0.749063,0.284439,0.686953,0.377551,0.692489,0.502551,0.639733,0.596939,0.665695,0.691327,0.749063,0.816327,0.749063,0.877551,0.519783,0.938776,0.260308
0.066327,0.220325,0.132653,0.440650,0.198980,0.741566,0.290816,0.702138,0.382653,0.735805,0.507653,0.587533,0.603316,0.638362,0.698980,0.741566,0.823980,0.741566,0.882653,0.555602,0.941327,0.281549
0.068878,0.201583,0.137755,0.403165,0.206633,0.726572,0.297194,0.711249,0.387755,0.768013,0.512755,0.537554,0.609694,0.604956,0.706633,0.726572,0.831633,0.726572,0.887755,0.586422,0.943878,0.303623
0.071429,0.183673,0.142857,0.367347,0.214286,0.704082,0.303571,0.714286,0.392857,0.789116,0.517857,0.489796,0.616071,0.565476,0.714286,0.704082,0.839286,0.704082,0.892857,0.612245,0.946429,0.326531
0.073980,0.166597,0.147959,0.333195,0.221939,0.674094,0.309949,0.711249,0.397959,0.799111,0.522959,0.444259,0.622449,0.519922,0.721939,0.674094,0.846939,0.674094,0.897959,0.633070,0.948980,0.350271
0.076531,0.150354,0.153061,0.300708,0.229592,0.636610,0.316327,0.702138,0.403061,0.798001,0.528061,0.400944,0.628827,0.469856,0.729592,0.636610,0.854592,0.636610,0.903061,0.648896,0.951531,0.374844
0.079082,0.134944,0.158163,0.269888,0.237245,0.591628,0.322704,0.686953,0.408163,0.785784,0.533163,0.359850,0.635204,0.421699,0.737245,0.591628,0.862245,0.591628,0.908163,0.659725,0.954082,0.400250
0.081633,0.120367,0.163265,0.240733,0.244898,0.539150,0.329082,0.665695,0.413265,0.762460,0.538265,0.320977,0.641582,0.376145,0.744898,0.539150,0.869898,0.539150,0.913265,0.665556,0.956633,0.426489
0.084184,0.106622,0.168367,0.213244,0.252551,0.479800,0.335459,0.638362,0.418367,0.728030,0.543367,0.284326,0.647959,0.333195,0.752551,0.479800,0.877551,0.479800,0.918367,0.666389,0.959184,0.453561
0.086735,0.093711,0.173469,0.187422,0.260204,0.421699,0.341837,0.604956,0.423469,0.682493,0.548469,0.249896,0.654337,0.292847,0.760204,0.421699,0.885204,0.421699,0.923469,0.662224,0.961735,0.481466
0.089286,0.081633,0.178571,0.163265,0.267857,0.367347,0.348214,0.565476,0.428571,0.625850,0.553571,0.217687,0.660714,0.255102,0.767857,0.367347,0.892857,0.367347,0.928571,0.653061,0.964286,0.510204
0.091837,0.070387,0.183673,0.140775,0.275510,0.316743,0.354592,0.519922,0.433673,0.558101,0.558673,0.187700,0.667092,0.219960,0.775510,0.316743,0.900510,0.316743,0.933673,0.638900,0.966837,0.539775
0.094388,0.059975,0.188776,0.119950,0.283163,0.269888,0.360969,0.468294,0.438776,0.479800,0.563776,0.159933,0.673469,0.187422,0.783163,0.269888,0.908163,0.269888,0.938776,0.619742,0.969388,0.570179
0.096939,0.050396,0.193878,0.100791,0.290816,0.226781,0.367347,0.410593,0.443878,0.403165,0.568878,0.134388,0.679847,0.157486,0.790816,0.226781,0.915816,0.226781,0.943878,0.595585,0.971939,0.601416
0.099490,0.041649,0.198980,0.083299,0.298469,0.187422,0.373724,0.346817,0.448980,0.333195,0.573980,0.111065,0.686224,0.130154,0.798469,0.187422,0.923469,0.187422,0.948980,0.566431,0.974490,0.633486
0.102041,0.033736,0.204082,0.067472,0.306122,0.151812,0.380102,0.281133,0.454082,0.269888,0.579082,0.089963,0.692602,0.105425,0.806122,0.151812,0.931122,0.151812,0.954082,0.532278,0.977041,0.666389
0.104592,0.026656,0.209184,0.053311,0.313776,0.119950,0.386480,0.222130,0.459184,0.213244,0.584184,0.071081,0.698980,0.083299,0.813776,0.119950,0.938776,0.119950,0.959184,0.493128,0.979592,0.700125
0.107143,0.020408,0.214286,0.040816,0.321429,0.091837,0.392857,0.170068,0.464286,0.163265,0.589286,0.054422,0.705357,0.063776,0.821429,0.091837,0.946429,0.091837,0.964286,0.448980,0.982143,0.734694
0.109694,0.014994,0.219388,0.029988,0.329082,0.067472,0.399235,0.124948,0.469388,0.119950,0.594388,0.039983,0.711735,0.046855,0.829082,0.067472,0.954082,0.067472,0.969388,0.399833,0.984694,0.770096
0.112245,0.010412,0.224490,0.020825,0.336735,0.046855,0.405612,0.086769,0.474490,0.083299,0.599490,0.027766,0.718112,0.032539,0.836735,0.046855,0.961735,0.046855,0.974490,0.345689,0.987245,0.806331
0.114796,0.006664,0.229592,0.013328,0.344388,0.029988,0.411990,0.055532,0.479592,0.053311,0.604592,0.017770,0.724490,0.020825,0.844388,0.029988,0.969388,0.029988,0.979592,0.286547,0.989796,0.843399
0.117347,0.003748,0.234694,0.007497,0.352041,0.016868,0.418367,0.031237,0.484694,0.029988,0.609694,0.009996,0.730867,0.011714,0.852041,0.016868,0.977041,0.016868,0.984694,0.222407,0.992347,0.881299
0.119898,0.001666,0.239796,0.003332,0.359694,0.007497,0.424745,0.013883,0.489796,0.013328,0.614796,0.004443,0.737245,0.005206,0.859694,0.007497,0.984694,0.007497,0.989796,0.153269,0.994898,0.920033
0.122449,0.000416,0.244898,0.000833,0.367347,0.001874,0.431122,0.003471,0.494898,0.003332,0.619898,0.001111,0.743622,0.001302,0.867347,0.001874,0.992347,0.001874,0.994898,0.079134,0.997449,0.959600
0.125000,0.000000,0.250000,0.000000,0.375000,0.000000,0.437500,0.000000,0.500000,0.000000,0.625000,0.000000,0.750000,0.000000,0.875000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,1.000000


==> Data/Refinement_illustration/basis_ref_9-16.csv <==
0.000000,1.000000,0.000000,0.000000,0.000000,0.000000,0.125000,0.000000,0.250000,0.000000,0.375000,0.000000,0.500000,0.000000,0.562500,0.000000,0.625000,0.000000,0.750000,0.000000,0.875000,0.000000
0.002551,0.959600,0.005102,0.079134,0.007653,0.001874,0.132653,0.001874,0.256378,0.001302,0.380102,0.001111,0.505102,0.003332,0.568878,0.003471,0.632653,0.001874,0.755102,0.000833,0.877551,0.000416
0.005102,0.920033,0.010204,0.153269,0.015306,0.007497,0.140306,0.007497,0.262755,0.005206,0.385204,0.004443,0.510204,0.013328,0.575255,0.013883,0.640306,0.007497,0.760204,0.003332,0.880102,0.001666
0.007653,0.881299,0.015306,0.222407,0.022959,0.016868,0.147959,0.016868,0.269133,0.011714,0.390306,0.009996,0.515306,0.029988,0.581633,0.031237,0.647959,0.016868,0.765306,0.007497,0.882653,0.003748
0.010204,0.843399,0.020408,0.286547,0.030612,0.029988,0.155612,0.029988,0.275510,0.020825,0.395408,0.017770,0.520408,0.053311,0.588010,0.055532,0.655612,0.029988,0.770408,0.013328,0.885204,0.006664
0.012755,0.806331,0.025510,0.345689,0.038265,0.046855,0.163265,0.046855,0.281888,0.032539,0.400510,0.027766,0.525510,0.083299,0.594388,0.086769,0.663265,0.046855,0.775510,0.020825,0.887755,0.010412
0.015306,0.770096,0.030612,0.399833,0.045918,0.067472,0.170918,0.067472,0.288265,0.046855,0.405612,0.039983,0.530612,0.119950,0.600765,0.124948,0.670918,0.067472,0.780612,0.029988,0.890306,0.014994
0.017857,0.734694,0.035714,0.448980,0.053571,0.091837,0.178571,0.091837,0.294643,0.063776,0.410714,0.054422,0.535714,0.163265,0.607143,0.170068,0.678571,0.091837,0.785714,0.040816,0.892857,0.020408
0.020408,0.700125,0.040816,0.493128,0.061224,0.119950,0.186224,0.119950,0.301020,0.083299,0.415816,0.071081,0.540816,0.213244,0.613520,0.222130,0.686224,0.119950,0.790816,0.053311,0.895408,0.026656
0.022959,0.666389,0.045918,0.532278,0.068878,0.151812,0.193878,0.151812,0.307398,0.105425,0.420918,0.089963,0.545918,0.269888,0.619898,0.281133,0.693878,0.151812,0.795918,0.067472,0.897959,0.033736
0.025510,0.633486,0.051020,0.566431,0.076531,0.187422,0.201531,0.187422,0.313776,0.130154,0.426020,0.111065,0.551020,0.333195,0.626276,0.346817,0.701531,0.187422,0.801020,0.083299,0.900510,0.041649
0.028061,0.601416,0.056122,0.595585,0.084184,0.226781,0.209184,0.226781,0.320153,0.157486,0.431122,0.134388,0.556122,0.403165,0.632653,0.410593,0.709184,0.226781,0.806122,0.100791,0.903061,0.050396
0.030612,0.570179,0.061224,0.619742,0.091837,0.269888,0.216837,0.269888,0.326531,0.187422,0.436224,0.159933,0.561224,0.479800,0.639031,0.468294,0.716837,0.269888,0.811224,0.119950,0.905612,0.059975
0.033163,0.539775,0.066327,0.638900,0.099490,0.316743,0.224490,0.316743,0.332908,0.219960,0.441327,0.187700,0.566327,0.558101,0.645408,0.519922,0.724490,0.316743,0.816327,0.140775,0.908163,0.070387
0.035714,0.510204,0.071429,0.653061,0.107143,0.367347,0.232143,0.367347,0.339286,0.255102,0.446429,0.217687,0.571429,0.625850,0.651786,0.565476,0.732143,0.367347,0.821429,0.163265,0.910714,0.081633
0.038265,0.481466,0.076531,0.662224,0.114796,0.421699,0.239796,0.421699,0.345663,0.292847,0.451531,0.249896,0.576531,0.682493,0.658163,0.604956,0.739796,0.421699,0.826531,0.187422,0.913265,0.093711
0.040816,0.453561,0.081633,0.666389,0.122449,0.479800,0.247449,0.479800,0.352041,0.333195,0.456633,0.284326,0.581633,0.728030,0.664541,0.638362,0.747449,0.479800,0.831633,0.213244,0.915816,0.106622
0.043367,0.426489,0.086735,0.665556,0.130102,0.539150,0.255102,0.539150,0.358418,0.376145,0.461735,0.320977,0.586735,0.762460,0.670918,0.665695,0.755102,0.539150,0.836735,0.240733,0.918367,0.120367
0.045918,0.400250,0.091837,0.659725,0.137755,0.591628,0.262755,0.591628,0.364796,0.421699,0.466837,0.359850,0.591837,0.785784,0.677296,0.686953,0.762755,0.591628,0.841837,0.269888,0.920918,0.134944
0.048469,0.374844,0.096939,0.648896,0.145408,0.636610,0.270408,0.636610,0.371173,0.469856,0.471939,0.400944,0.596939,0.798001,0.683673,0.702138,0.770408,0.636610,0.846939,0.300708,0.923469,0.150354
0.051020,0.350271,0.102041,0.633070,0.153061,0.674094,0.278061,0.674094,0.377551,0.519922,0.477041,0.444259,0.602041,0.799111,0.690051,0.711249,0.778061,0.674094,0.852041,0.333195,0.926020,0.166597
0.053571,0.326531,0.107143,0.612245,0.160714,0.704082,0.285714,0.704082,0.383929,0.565476,0.482143,0.489796,0.607143,0.789116,0.696429,0.714286,0.785714,0.704082,0.857143,0.367347,0.928571,0.183673
0.056122,0.303623,0.112245,0.586422,0.168367,0.726572,0.293367,0.726572,0.390306,0.604956,0.487245,0.537554,0.612245,0.768013,0.702806,0.711249,0.793367,0.726572,0.862245,0.403165,0.931122,0.201583
0.058673,0.281549,0.117347,0.555602,0.176020,0.741566,0.301020,0.741566,0.396684,0.638362,0.492347,0.587533,0.617347,0.735805,0.709184,0.702138,0.801020,0.741566,0.867347,0.440650,0.933673,0.220325
0.061224,0.260308,0.122449,0.519783,0.183673,0.749063,0.308673,0.749063,0.403061,0.665695,0.497449,0.639733,0.622449,0.692489,0.715561,0.686953,0.808673,0.749063,0.872449,0.479800,0.936224,0.239900
0.063776,0.239900,0.127551,0.479800,0.191327,0.749063,0.316327,0.749063,0.409439,0.686953,0.502551,0.692489,0.627551,0.639733,0.721939,0.665695,0.816327,0.749063,0.877551,0.519783,0.938776,0.260308
0.066327,0.220325,0.132653,0.440650,0.198980,0.741566,0.323980,0.741566,0.415816,0.702138,0.507653,0.735805,0.632653,0.587533,0.728316,0.638362,0.823980,0.741566,0.882653,0.555602,0.941327,0.281549
0.068878,0.201583,0.137755,0.403165,0.206633,0.726572,0.331633,0.726572,0.422194,0.711249,0.512755,0.768013,0.637755,0.537554,0.734694,0.604956,0.831633,0.726572,0.887755,0.586422,0.943878,0.303623
0.071429,0.183673,0.142857,0.367347,0.214286,0.704082,0.339286,0.704082,0.428571,0.714286,0.517857,0.789116,0.642857,0.489796,0.741071,0.565476,0.839286,0.704082,0.892857,0.612245,0.946429,0.326531
0.073980,0.166597,0.147959,0.333195,0.221939,0.674094,0.346939,0.674094,0.434949,0.711249,0.522959,0.799111,0.647959,0.444259,0.747449,0.519922,0.846939,0.674094,0.897959,0.633070,0.948980,0.350271
0.076531,0.150354,0.153061,0.300708,0.229592,0.636610,0.354592,0.636610,0.441327,0.702138,0.528061,0.798001,0.653061,0.400944,0.753827,0.469856,0.854592,0.636610,0.903061,0.648896,0.951531,0.374844
0.079082,0.134944,0.158163,0.269888,0.237245,0.591628,0.362245,0.591628,0.447704,0.686953,0.533163,0.785784,0.658163,0.359850,0.760204,0.421699,0.862245,0.591628,0.908163,0.659725,0.954082,0.400250
0.081633,0.120367,0.163265,0.240733,0.244898,0.539150,0.369898,0.539150,0.454082,0.665695,0.538265,0.762460,0.663265,0.320977,0.766582,0.376145,0.869898,0.539150,0.913265,0.665556,0.956633,0.426489
0.084184,0.106622,0.168367,0.213244,0.252551,0.479800,0.377551,0.479800,0.460459,0.638362,0.543367,0.728030,0.668367,0.284326,0.772959,0.333195,0.877551,0.479800,0.918367,0.666389,0.959184,0.453561
0.086735,0.093711,0.173469,0.187422,0.260204,0.421699,0.385204,0.421699,0.466837,0.604956,0.548469,0.682493,0.673469,0.249896,0.779337,0.292847,0.885204,0.421699,0.923469,0.662224,0.961735,0.481466
0.089286,0.081633,0.178571,0.163265,0.267857,0.367347,0.392857,0.367347,0.473214,0.565476,0.553571,0.625850,0.678571,0.217687,0.785714,0.255102,0.892857,0.367347,0.928571,0.653061,0.964286,0.510204
0.091837,0.070387,0.183673,0.140775,0.275510,0.316743,0.400510,0.316743,0.479592,0.519922,0.558673,0.558101,0.683673,0.187700,0.792092,0.219960,0.900510,0.316743,0.933673,0.638900,0.966837,0.539775
0.094388,0.059975,0.188776,0.119950,0.283163,0.269888,0.408163,0.269888,0.485969,0.468294,0.563776,0.479800,0.688776,0.159933,0.798469,0.187422,0.908163,0.269888,0.938776,0.619742,0.969388,0.570179
0.096939,0.050396,0.193878,0.100791,0.290816,0.226781,0.415816,0.226781,0.492347,0.410593,0.568878,0.403165,0.693878,0.134388,0.804847,0.157486,0.915816,0.226781,0.943878,0.595585,0.971939,0.601416
0.099490,0.041649,0.198980,0.083299,0.298469,0.187422,0.423469,0.187422,0.498724,0.346817,0.573980,0.333195,0.698980,0.111065,0.811224,0.130154,0.923469,0.187422,0.948980,0.566431,0.974490,0.633486
0.102041,0.033736,0.204082,0.067472,0.306122,0.151812,0.431122,0.151812,0.505102,0.281133,0.579082,0.269888,0.704082,0.089963,0.817602,0.105425,0.931122,0.151812,0.954082,0.532278,0.977041,0.666389
0.104592,0.026656,0.209184,0.053311,0.313776,0.119950,0.438776,0.119950,0.511480,0.222130,0.584184,0.213244,0.709184,0.071081,0.823980,0.083299,0.938776,0.119950,0.959184,0.493128,0.979592,0.700125
0.107143,0.020408,0.214286,0.040816,0.321429,0.091837,0.446429,0.091837,0.517857,0.170068,0.589286,0.163265,0.714286,0.054422,0.830357,0.063776,0.946429,0.091837,0.964286,0.448980,0.982143,0.734694
0.109694,0.014994,0.219388,0.029988,0.329082,0.067472,0.454082,0.067472,0.524235,0.124948,0.594388,0.119950,0.719388,0.039983,0.836735,0.046855,0.954082,0.067472,0.969388,0.399833,0.984694,0.770096
0.112245,0.010412,0.224490,0.020825,0.336735,0.046855,0.461735,0.046855,0.530612,0.086769,0.599490,0.083299,0.724490,0.027766,0.843112,0.032539,0.961735,0.046855,0.974490,0.345689,0.987245,0.806331
0.114796,0.006664,0.229592,0.013328,0.344388,0.029988,0.469388,0.029988,0.536990,0.055532,0.604592,0.053311,0.729592,0.017770,0.849490,0.020825,0.969388,0.029988,0.979592,0.286547,0.989796,0.843399
0.117347,0.003748,0.234694,0.007497,0.352041,0.016868,0.477041,0.016868,0.543367,0.031237,0.609694,0.029988,0.734694,0.009996,0.855867,0.011714,0.977041,0.016868,0.984694,0.222407,0.992347,0.881299
0.119898,0.001666,0.239796,0.003332,0.359694,0.007497,0.484694,0.007497,0.549745,0.013883,0.614796,0.013328,0.739796,0.004443,0.862245,0.005206,0.984694,0.007497,0.989796,0.153269,0.994898,0.920033
0.122449,0.000416,0.244898,0.000833,0.367347,0.001874,0.492347,0.001874,0.556122,0.003471,0.619898,0.003332,0.744898,0.001111,0.868622,0.001302,0.992347,0.001874,0.994898,0.079134,0.997449,0.959600
0.125000,0.000000,0.250000,0.000000,0.375000,0.000000,0.500000,0.000000,0.562500,0.000000,0.625000,0.000000,0.750000,0.000000,0.875000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,1.000000


==> Data/Refinement_illustration/init.csv <==
0,1,0,0,0,0,0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.75,0,0.875,0
0.00255,0.9596,0.0051,0.07913,0.00765,0.00187,0.13265,0.00187,0.25765,0.00187,0.38265,0.00187,0.50765,0.00187,0.63265,0.00187,0.7551,0.00083,0.87755,0.00042
0.0051,0.92003,0.0102,0.15327,0.01531,0.0075,0.14031,0.0075,0.26531,0.0075,0.39031,0.0075,0.51531,0.0075,0.64031,0.0075,0.7602,0.00333,0.8801,0.00167
0.00765,0.8813,0.01531,0.22241,0.02296,0.01687,0.14796,0.01687,0.27296,0.01687,0.39796,0.01687,0.52296,0.01687,0.64796,0.01687,0.76531,0.0075,0.88265,0.00375
0.0102,0.8434,0.02041,0.28655,0.03061,0.02999,0.15561,0.02999,0.28061,0.02999,0.40561,0.02999,0.53061,0.02999,0.65561,0.02999,0.77041,0.01333,0.8852,0.00666
0.01276,0.80633,0.02551,0.34569,0.03827,0.04686,0.16327,0.04686,0.28827,0.04686,0.41327,0.04686,0.53827,0.04686,0.66327,0.04686,0.77551,0.02082,0.88776,0.01041
0.01531,0.7701,0.03061,0.39983,0.04592,0.06747,0.17092,0.06747,0.29592,0.06747,0.42092,0.06747,0.54592,0.06747,0.67092,0.06747,0.78061,0.02999,0.89031,0.01499
0.01786,0.73469,0.03571,0.44898,0.05357,0.09184,0.17857,0.09184,0.30357,0.09184,0.42857,0.09184,0.55357,0.09184,0.67857,0.09184,0.78571,0.04082,0.89286,0.02041
0.02041,0.70012,0.04082,0.49313,0.06122,0.11995,0.18622,0.11995,0.31122,0.11995,0.43622,0.11995,0.56122,0.11995,0.68622,0.11995,0.79082,0.05331,0.89541,0.02666
0.02296,0.66639,0.04592,0.53228,0.06888,0.15181,0.19388,0.15181,0.31888,0.15181,0.44388,0.15181,0.56888,0.15181,0.69388,0.15181,0.79592,0.06747,0.89796,0.03374
0.02551,0.63349,0.05102,0.56643,0.07653,0.18742,0.20153,0.18742,0.32653,0.18742,0.45153,0.18742,0.57653,0.18742,0.70153,0.18742,0.80102,0.0833,0.90051,0.04165
0.02806,0.60142,0.05612,0.59559,0.08418,0.22678,0.20918,0.22678,0.33418,0.22678,0.45918,0.22678,0.58418,0.22678,0.70918,0.22678,0.80612,0.10079,0.90306,0.0504
0.03061,0.57018,0.06122,0.61974,0.09184,0.26989,0.21684,0.26989,0.34184,0.26989,0.46684,0.26989,0.59184,0.26989,0.71684,0.26989,0.81122,0.11995,0.90561,0.05998
0.03316,0.53978,0.06633,0.6389,0.09949,0.31674,0.22449,0.31674,0.34949,0.31674,0.47449,0.31674,0.59949,0.31674,0.72449,0.31674,0.81633,0.14077,0.90816,0.07039
0.03571,0.5102,0.07143,0.65306,0.10714,0.36735,0.23214,0.36735,0.35714,0.36735,0.48214,0.36735,0.60714,0.36735,0.73214,0.36735,0.82143,0.16327,0.91071,0.08163
0.03827,0.48147,0.07653,0.66222,0.1148,0.4217,0.2398,0.4217,0.3648,0.4217,0.4898,0.4217,0.6148,0.4217,0.7398,0.4217,0.82653,0.18742,0.91327,0.09371
0.04082,0.45356,0.08163,0.66639,0.12245,0.4798,0.24745,0.4798,0.37245,0.4798,0.49745,0.4798,0.62245,0.4798,0.74745,0.4798,0.83163,0.21324,0.91582,0.10662
0.04337,0.42649,0.08673,0.66556,0.1301,0.53915,0.2551,0.53915,0.3801,0.53915,0.5051,0.53915,0.6301,0.53915,0.7551,0.53915,0.83673,0.24073,0.91837,0.12037
0.04592,0.40025,0.09184,0.65973,0.13776,0.59163,0.26276,0.59163,0.38776,0.59163,0.51276,0.59163,0.63776,0.59163,0.76276,0.59163,0.84184,0.26989,0.92092,0.13494
0.04847,0.37484,0.09694,0.6489,0.14541,0.63661,0.27041,0.63661,0.39541,0.63661,0.52041,0.63661,0.64541,0.63661,0.77041,0.63661,0.84694,0.30071,0.92347,0.15035
0.05102,0.35027,0.10204,0.63307,0.15306,0.67409,0.27806,0.67409,0.40306,0.67409,0.52806,0.67409,0.65306,0.67409,0.77806,0.67409,0.85204,0.33319,0.92602,0.1666
0.05357,0.32653,0.10714,0.61224,0.16071,0.70408,0.28571,0.70408,0.41071,0.70408,0.53571,0.70408,0.66071,0.70408,0.78571,0.70408,0.85714,0.36735,0.92857,0.18367
0.05612,0.30362,0.11224,0.58642,0.16837,0.72657,0.29337,0.72657,0.41837,0.72657,0.54337,0.72657,0.66837,0.72657,0.79337,0.72657,0.86224,0.40317,0.93112,0.20158
0.05867,0.28155,0.11735,0.5556,0.17602,0.74157,0.30102,0.74157,0.42602,0.74157,0.55102,0.74157,0.67602,0.74157,0.80102,0.74157,0.86735,0.44065,0.93367,0.22032
0.06122,0.26031,0.12245,0.51978,0.18367,0.74906,0.30867,0.74906,0.43367,0.74906,0.55867,0.74906,0.68367,0.74906,0.80867,0.74906,0.87245,0.4798,0.93622,0.2399
0.06378,0.2399,0.12755,0.4798,0.19133,0.74906,0.31633,0.74906,0.44133,0.74906,0.56633,0.74906,0.69133,0.74906,0.81633,0.74906,0.87755,0.51978,0.93878,0.26031
0.06633,0.22032,0.13265,0.44065,0.19898,0.74157,0.32398,0.74157,0.44898,0.74157,0.57398,0.74157,0.69898,0.74157,0.82398,0.74157,0.88265,0.5556,0.94133,0.28155
0.06888,0.20158,0.13776,0.40317,0.20663,0.72657,0.33163,0.72657,0.45663,0.72657,0.58163,0.72657,0.70663,0.72657,0.83163,0.72657,0.88776,0.58642,0.94388,0.30362
0.07143,0.18367,0.14286,0.36735,0.21429,0.70408,0.33929,0.70408,0.46429,0.70408,0.58929,0.70408,0.71429,0.70408,0.83929,0.70408,0.89286,0.61224,0.94643,0.32653
0.07398,0.1666,0.14796,0.33319,0.22194,0.67409,0.34694,0.67409,0.47194,0.67409,0.59694,0.67409,0.72194,0.67409,0.84694,0.67409,0.89796,0.63307,0.94898,0.35027
0.07653,0.15035,0.15306,0.30071,0.22959,0.63661,0.35459,0.63661,0.47959,0.63661,0.60459,0.63661,0.72959,0.63661,0.85459,0.63661,0.90306,0.6489,0.95153,0.37484
0.07908,0.13494,0.15816,0.26989,0.23724,0.59163,0.36224,0.59163,0.48724,0.59163,0.61224,0.59163,0.73724,0.59163,0.86224,0.59163,0.90816,0.65973,0.95408,0.40025
0.08163,0.12037,0.16327,0.24073,0.2449,0.53915,0.3699,0.53915,0.4949,0.53915,0.6199,0.53915,0.7449,0.53915,0.8699,0.53915,0.91327,0.66556,0.95663,0.42649
0.08418,0.10662,0.16837,0.21324,0.25255,0.4798,0.37755,0.4798,0.50255,0.4798,0.62755,0.4798,0.75255,0.4798,0.87755,0.4798,0.91837,0.66639,0.95918,0.45356
0.08673,0.09371,0.17347,0.18742,0.2602,0.4217,0.3852,0.4217,0.5102,0.4217,0.6352,0.4217,0.7602,0.4217,0.8852,0.4217,0.92347,0.66222,0.96173,0.48147
0.08929,0.08163,0.17857,0.16327,0.26786,0.36735,0.39286,0.36735,0.51786,0.36735,0.64286,0.36735,0.76786,0.36735,0.89286,0.36735,0.92857,0.65306,0.96429,0.5102
0.09184,0.07039,0.18367,0.14077,0.27551,0.31674,0.40051,0.31674,0.52551,0.31674,0.65051,0.31674,0.77551,0.31674,0.90051,0.31674,0.93367,0.6389,0.96684,0.53978
0.09439,0.05998,0.18878,0.11995,0.28316,0.26989,0.40816,0.26989,0.53316,0.26989,0.65816,0.26989,0.78316,0.26989,0.90816,0.26989,0.93878,0.61974,0.96939,0.57018
0.09694,0.0504,0.19388,0.10079,0.29082,0.22678,0.41582,0.22678,0.54082,0.22678,0.66582,0.22678,0.79082,0.22678,0.91582,0.22678,0.94388,0.59559,0.97194,0.60142
0.09949,0.04165,0.19898,0.0833,0.29847,0.18742,0.42347,0.18742,0.54847,0.18742,0.67347,0.18742,0.79847,0.18742,0.92347,0.18742,0.94898,0.56643,0.97449,0.63349
0.10204,0.03374,0.20408,0.06747,0.30612,0.15181,0.43112,0.15181,0.55612,0.15181,0.68112,0.15181,0.80612,0.15181,0.93112,0.15181,0.95408,0.53228,0.97704,0.66639
0.10459,0.02666,0.20918,0.05331,0.31378,0.11995,0.43878,0.11995,0.56378,0.11995,0.68878,0.11995,0.81378,0.11995,0.93878,0.11995,0.95918,0.49313,0.97959,0.70012
0.10714,0.02041,0.21429,0.04082,0.32143,0.09184,0.44643,0.09184,0.57143,0.09184,0.69643,0.09184,0.82143,0.09184,0.94643,0.09184,0.96429,0.44898,0.98214,0.73469
0.10969,0.01499,0.21939,0.02999,0.32908,0.06747,0.45408,0.06747,0.57908,0.06747,0.70408,0.06747,0.82908,0.06747,0.95408,0.06747,0.96939,0.39983,0.98469,0.7701
0.11224,0.01041,0.22449,0.02082,0.33673,0.04686,0.46173,0.04686,0.58673,0.04686,0.71173,0.04686,0.83673,0.04686,0.96173,0.04686,0.97449,0.34569,0.98724,0.80633
0.1148,0.00666,0.22959,0.01333,0.34439,0.02999,0.46939,0.02999,0.59439,0.02999,0.71939,0.02999,0.84439,0.02999,0.96939,0.02999,0.97959,0.28655,0.9898,0.8434
0.11735,0.00375,0.23469,0.0075,0.35204,0.01687,0.47704,0.01687,0.60204,0.01687,0.72704,0.01687,0.85204,0.01687,0.97704,0.01687,0.98469,0.22241,0.99235,0.8813
0.1199,0.00167,0.2398,0.00333,0.35969,0.0075,0.48469,0.0075,0.60969,0.0075,0.73469,0.0075,0.85969,0.0075,0.98469,0.0075,0.9898,0.15327,0.9949,0.92003
0.12245,0.00042,0.2449,0.00083,0.36735,0.00187,0.49235,0.00187,0.61735,0.00187,0.74235,0.00187,0.86735,0.00187,0.99235,0.00187,0.9949,0.07913,0.99745,0.9596
0.125,0,0.25,0,0.375,0,0.5,0,0.625,0,0.75,0,0.875,0,1,0,1,0,1,1


==> Data/Snapping_DC.csv <==
Deformation norm,point 0 - x,point 0 - y,Eps,Sigma,Lambda,Indicator
0,0,0,0,0,0,0
0.0286639,0,0.0005,0.0555556,-44274.6,0.0005,3.41631
0.0429923,0,0.00075,0.0833333,-64825,0.00075,3.34483
0.0573131,0,0.001,0.111111,-84142.6,0.001,3.26938
0.0716222,0,0.00125,0.138889,-102101,0.00125,3.19055
0.0859164,0,0.0015,0.166667,-118579,0.0015,3.10891
0.100193,0,0.00175,0.194444,-133471,0.00175,3.02505
0.114452,0,0.002,0.222222,-146685,0.002,2.93976
0.128694,0,0.00225,0.25,-158156,0.00225,2.85441
0.142927,0,0.0025,0.277778,-167841,0.0025,2.77152
0.157165,0,0.00275,0.305556,-175729,0.00275,2.69565
0.171436,0,0.003,0.333333,-181822,0.003,2.59177
0.185795,0,0.00325,0.361111,-186112,0.00325,2.33221
0.200354,0,0.0035,0.388889,-188528,0.0035,2.08958
0.215329,0,0.00375,0.416667,-188816,0.00375,1.88535
0.231051,0,0.004,0.444444,-186381,0.004,1.79047
0.247587,0,0.00425,0.472222,-180855,0.00425,1.95065
0.26423,0,0.0045,0.5,-174002,0.0045,2.34298
0.280291,0,0.00475,0.527778,-168631,0.00475,2.70426
0.295633,0,0.005,0.555556,-166073,0.005,2.91381
0.310345,0,0.00525,0.583333,-166362,0.00525,2.98656
0.32455,0,0.0055,0.611111,-168951,0.0055,2.95726
0.33834,0,0.00575,0.638889,-173158,0.00575,2.85519
0.351771,0,0.006,0.666667,-178374,0.006,2.70149
0.364866,0,0.00625,0.694444,-184102,0.00625,2.50814
0.377612,0,0.0065,0.722222,-189936,0.0065,2.27651
0.389952,0,0.00675,0.75,-195500,0.00675,1.99507
0.401712,0,0.007,0.777778,-200343,0.007,1.63327
0.412286,0,0.00725,0.805556,-203537,0.00725,1.1064
0.416239,0,0.007375,0.819444,-203358,0.007375,0.663217
0.41604,0,0.0074375,0.826389,-200473,0.0074375,0.143146
0.415715,0,0.00743945,0.826606,-199978,0.00743945,0.082428
0.415567,0,0.00743994,0.82666,-199769,0.00743994,0.0579194
0.415456,0,0.00744019,0.826687,-199618,0.00744019,0.040389
0.415372,0,0.00744031,0.826701,-199506,0.00744031,0.0277192
0.384691,0,0.00744421,0.827135,-175820,0.00744421,3.57177
0.399239,0,0.00769421,0.854913,-177368,0.00769421,3.65484
0.413487,0,0.00794421,0.88269,-180177,0.00794421,3.7375
0.42755,0,0.00819421,0.910468,-184005,0.00819421,3.79259
0.441527,0,0.00844421,0.938246,-188652,0.00844421,3.79628
0.455496,0,0.00869421,0.966024,-193946,0.00869421,3.72509
0.46953,0,0.00894421,0.993802,-199716,0.00894421,3.55114
0.483706,0,0.00919421,1.02158,-205748,0.00919421,3.23723
0.498147,0,0.00944421,1.04936,-211697,0.00944421,2.72848
0.513142,0,0.00969421,1.07713,-216789,0.00969421,1.92173
0.521149,0,0.00981921,1.09102,-218263,0.00981921,1.31697
0.52552,0,0.00988171,1.09797,-218175,0.00988171,0.897548
0.52797,0,0.00991296,1.10144,-217543,0.00991296,0.610831
0.529387,0,0.00992859,1.10318,-216804,0.00992859,0.412823
0.530242,0,0.0099364,1.10404,-216116,0.0099364,0.272544
0.530793,0,0.00994031,1.10448,-215509,0.00994031,0.16787
0.531205,0,0.00994226,1.1047,-214912,0.00994226,0.0769681
0.53142,0,0.00994275,1.10475,-214524,0.00994275,0.0226526
0.531455,0,0.00994278,1.10475,-214455,0.00994278,0.0134066
0.53149,0,0.00994279,1.10475,-214382,0.00994279,0.00369159
0.568038,0,0.0099467,1.10519,-175583,0.0099467,4.06073
0.582629,0,0.0101967,1.13297,-178398,0.0101967,4.13664
0.597382,0,0.0104467,1.16074,-180462,0.0104467,4.26342
0.612164,0,0.0106967,1.18852,-182307,0.0106967,4.44624
0.626868,0,0.0109467,1.2163,-184445,0.0109467,4.662
0.641448,0,0.0111967,1.24408,-187177,0.0111967,4.89719
0.655902,0,0.0114467,1.27186,-190614,0.0114467,5.15043
0.670249,0,0.0116967,1.29963,-194769,0.0116967,5.42251
0.684512,0,0.0119467,1.32741,-199621,0.0119467,5.71271
0.698712,0,0.0121967,1.35519,-205140,0.0121967,6.01887
0.712866,0,0.0124467,1.38297,-211303,0.0124467,6.3383
0.726989,0,0.0126967,1.41074,-218089,0.0126967,6.66829
0.74109,0,0.0129467,1.43852,-225483,0.0129467,7.00644
0.755179,0,0.0131967,1.4663,-233474,0.0131967,7.35067
0.769261,0,0.0134467,1.49408,-242057,0.0134467,7.69928
0.783342,0,0.0136967,1.52186,-251226,0.0136967,8.0509


==> Data/Snapping_parallel.csv <==
point0-u_x,point0-u_y,U-norm,Eps,Sigma,Lambda,time,level,
0,0,0,0,0,0,0,0,
0,0.00043602,0.025,0.0484466,38832.9,3.49496,0.025,1,
0,0.000872096,0.0499952,0.0968996,74421.4,6.69793,0.05,1,
0,0.000872181,0.05,0.096909,74428,6.69852,0.0500048,0,
0,0.00130856,0.0749834,0.145396,106097,9.54877,0.0750048,1,
0,0.00174541,0.0999463,0.193934,133212,11.9891,0.100005,1,
0,0.00174553,0.0999533,0.193948,133219,11.9897,0.100012,0,
0,0.00218279,0.124885,0.242532,155246,13.9721,0.125012,1,
0,0.00261986,0.149775,0.291096,171848,15.4663,0.150012,1,
0,0.00262003,0.149784,0.291115,171853,15.4668,0.150022,0,
0,0.00305492,0.174607,0.339436,182920,16.4628,0.175022,1,
0,0.00348131,0.199285,0.386813,188416,16.9575,0.200022,1,
0,0.00348186,0.199317,0.386873,188420,16.9578,0.200054,0,
0,0.00368689,0.211524,0.409654,188970,17.0073,0.212554,2,
0,0.00388217,0.223562,0.431353,187917,16.9125,0.225054,2,
0,0.00388249,0.223582,0.431387,187913,16.9122,0.225075,1,
0,0.00406604,0.235391,0.451782,185200,16.668,0.237575,2,
0,0.00424094,0.247017,0.471216,181096,16.2987,0.250075,2,
0,0.00424123,0.247036,0.471248,181089,16.298,0.250096,1,
0,0.00424373,0.247204,0.471526,181022,16.292,0.250277,0,
0,0.00441713,0.258794,0.490792,176227,15.8604,0.262777,1,
0,0.00459509,0.270463,0.510565,171674,15.4506,0.275277,1,
0,0.00459539,0.270483,0.510599,171667,15.45,0.275298,0,
0,0.00478061,0.282248,0.531179,168157,15.1341,0.287798,2,
0,0.00497353,0.294083,0.552614,166203,14.9583,0.300298,2,
0,0.00497389,0.294104,0.552654,166201,14.9581,0.300321,1,
0,0.005174,0.305975,0.574889,166001,14.9401,0.312821,2,
0,0.00538054,0.317864,0.597838,167471,15.0724,0.325321,2,
0,0.00538077,0.317877,0.597864,167473,15.0726,0.325335,1,
0,0.00538322,0.318017,0.598136,167499,15.0749,0.325481,0,
0,0.0055956,0.329916,0.621734,170405,15.3364,0.337981,2,
0,0.00581331,0.341823,0.645923,174405,15.6965,0.350481,2,
0,0.00581345,0.341831,0.645939,174408,15.6967,0.350489,1,
0,0.00603631,0.353745,0.670701,179185,16.1266,0.362989,2,
0,0.00626441,0.365664,0.696045,184439,16.5996,0.375489,2,
0,0.00626453,0.36567,0.696059,184442,16.5998,0.375496,1,
0,0.00626556,0.365723,0.696174,184466,16.602,0.375552,0,
0,0.00649938,0.377637,0.722153,189922,17.0929,0.388052,2,
0,0.00673989,0.389521,0.748877,195285,17.5757,0.400552,2,
0,0.00674011,0.389532,0.748902,195290,17.5761,0.400563,1,
0,0.00686349,0.395441,0.762609,197823,17.8041,0.406813,3,
0,0.00698954,0.401297,0.776616,200163,18.0147,0.413063,3,
0,0.00698965,0.401302,0.776628,200165,18.0149,0.413068,2,
0,0.00705388,0.404192,0.783764,201225,18.1102,0.416193,4,
0,0.00711903,0.407036,0.791003,202177,18.1959,0.419318,4,
0,0.00711908,0.407039,0.791009,202178,18.196,0.419321,3,
0,0.007152,0.408434,0.794667,202600,18.234,0.420883,5,
0,0.00718514,0.409803,0.798349,202978,18.268,0.422446,5,
0,0.00718516,0.409804,0.798351,202978,18.268,0.422447,4,
0,0.00721847,0.411137,0.802053,203299,18.2969,0.424009,5,
0,0.00725184,0.412419,0.80576,203548,18.3193,0.425572,5,
0,0.00725189,0.412421,0.805765,203549,18.3194,0.425574,4,
0,0.00725212,0.412429,0.805791,203550,18.3195,0.425584,3,
0,0.00725305,0.412465,0.805895,203556,18.32,0.425629,2,
0,0.00725593,0.412572,0.806215,203573,18.3216,0.425764,1,
0,0.00726318,0.41284,0.80702,203614,18.3252,0.426104,0,
0,0.00727976,0.41344,0.808862,203688,18.3319,0.426885,3,
0,0.00729622,0.414014,0.810691,203734,18.3361,0.427666,3,
0,0.00729623,0.414015,0.810692,203734,18.3361,0.427667,2,
0,0.00731247,0.414557,0.812497,203748,18.3373,0.428448,3,
0,0.0073284,0.415061,0.814266,203725,18.3352,0.429229,3,
0,0.00732842,0.415062,0.814269,203725,18.3352,0.42923,2,
0,0.00732855,0.415066,0.814283,203724,18.3352,0.429237,1,
0,0.00733634,0.4153,0.815149,203697,18.3328,0.429628,4,
0,0.00734399,0.415522,0.815999,203660,18.3294,0.430018,4,
0,0.007344,0.415522,0.816,203660,18.3294,0.430018,3,
0,0.00735149,0.415729,0.816832,203610,18.3249,0.430409,4,
0,0.00735879,0.415921,0.817643,203549,18.3194,0.4308,4,
0,0.00735879,0.415921,0.817644,203549,18.3194,0.4308,3,
0,0.00735882,0.415922,0.817647,203549,18.3194,0.430801,2,
0,0.00736591,0.416098,0.818434,203475,18.3128,0.431192,4,
0,0.00737275,0.416256,0.819195,203390,18.3051,0.431583,4,
0,0.00737276,0.416256,0.819195,203389,18.3051,0.431583,3,
0,0.00737933,0.416395,0.819925,203291,18.2962,0.431974,4,
0,0.0073856,0.416515,0.820623,203180,18.2862,0.432364,4,
0,0.00738561,0.416515,0.820623,203180,18.2862,0.432365,3,
0,0.00738564,0.416516,0.820627,203179,18.2862,0.432367,2,
0,0.0073859,0.41652,0.820656,203174,18.2857,0.432383,1,
0,0.00738663,0.416533,0.820737,203160,18.2844,0.43243,2,
0,0.00738736,0.416546,0.820817,203146,18.2831,0.432477,2,
0,0.00738736,0.416546,0.820817,203146,18.2831,0.432477,0,
0,0.00739321,0.41664,0.821468,203019,18.2717,0.432868,5,
0,0.00739872,0.416713,0.82208,202881,18.2593,0.433258,5,
0,0.00739873,0.416713,0.822081,202881,18.2593,0.433259,4,
0,0.00740388,0.416766,0.822653,202732,18.2458,0.433649,5,
0,0.00740866,0.416799,0.823184,202572,18.2314,0.43404,5,
0,0.00740866,0.416799,0.823184,202571,18.2314,0.43404,4,
0,0.00740869,0.416799,0.823188,202570,18.2313,0.434043,3,
0,0.00741309,0.416811,0.823677,202401,18.2161,0.434433,5,
0,0.00741712,0.416805,0.824124,202222,18.2,0.434824,5,
0,0.00741712,0.416805,0.824125,202222,18.2,0.434824,4,
0,0.00742078,0.416779,0.824531,202036,18.1832,0.435215,5,
0,0.00742407,0.416736,0.824897,201842,18.1658,0.435605,5,
0,0.00742408,0.416736,0.824897,201842,18.1658,0.435606,4,
0,0.00742409,0.416736,0.824899,201841,18.1657,0.435608,3,
0,0.00742424,0.416734,0.824915,201832,18.1648,0.435626,2,
0,0.00742975,0.416598,0.825528,201425,18.1282,0.436407,4,
0,0.00743398,0.416403,0.825998,200999,18.0899,0.437188,4,
0,0.00743399,0.416403,0.825998,200998,18.0898,0.437189,3,
0,0.00743705,0.416158,0.826338,200557,18.0501,0.437971,4,
0,0.00743906,0.415869,0.826562,200105,18.0095,0.438752,4,
0,0.00743906,0.415869,0.826563,200105,18.0094,0.438753,3,
0,0.00743908,0.415866,0.826564,200100,18.009,0.438761,2,
0,0.00743928,0.415823,0.826586,200038,18.0034,0.438867,1,
0,0.00744038,0.415129,0.826709,199112,17.9201,0.44043,3,
0,0.00743857,0.414325,0.826508,198172,17.8355,0.441992,3,
0,0.00743856,0.414323,0.826507,198170,17.8353,0.441995,2,
0,0.00743441,0.413434,0.826046,197227,17.7504,0.443558,3,
0,0.00742835,0.412478,0.825373,196287,17.6658,0.44512,3,
0,0.00742835,0.412477,0.825372,196286,17.6657,0.445122,2,
0,0.00742828,0.412467,0.825364,196276,17.6649,0.445138,1,
0,0.00742741,0.412346,0.825268,196161,17.6545,0.44533,2,
0,0.00742652,0.412223,0.825169,196046,17.6441,0.445523,2,
0,0.00742652,0.412223,0.825169,196046,17.6441,0.445523,0,
0,0.00740919,0.410139,0.823243,194193,17.4774,0.448648,2,
0,0.00738733,0.407914,0.820815,192388,17.3149,0.451773,2,
0,0.0073873,0.407911,0.820811,192386,17.3147,0.451777,1,
0,0.00736194,0.405582,0.817993,190638,17.1574,0.454902,2,
0,0.00733373,0.403171,0.814859,188953,17.0058,0.458027,2,
0,0.00733371,0.403169,0.814857,188952,17.0057,0.458029,1,
0,0.00727046,0.398158,0.807829,185785,16.7207,0.464279,2,
0,0.0071999,0.392955,0.799989,182907,16.4617,0.470529,2,
0,0.00719982,0.392949,0.79998,182904,16.4614,0.470536,1,
0,0.00719842,0.392849,0.799824,182853,16.4567,0.470654,0,
0,0.00712182,0.387492,0.791313,180284,16.2255,0.476904,2,
0,0.00704017,0.382012,0.782242,178025,16.0222,0.483154,2,
0,0.00704012,0.382008,0.782235,178024,16.0221,0.483159,1,
0,0.00695405,0.376422,0.772672,176079,15.8471,0.489409,2,
0,0.00686404,0.370745,0.762671,174447,15.7002,0.495659,2,
0,0.00686399,0.370742,0.762666,174446,15.7001,0.495662,1,
0,0.00667375,0.35916,0.741527,172090,15.4881,0.508162,2,
0,0.00647247,0.347351,0.719163,170863,15.3777,0.520662,2,
0,0.00647215,0.347333,0.719127,170862,15.3776,0.520681,1,
0,0.00646841,0.347116,0.718712,170850,15.3765,0.520908,0,
0,0.00625889,0.335151,0.695432,170642,15.3578,0.533408,1,
0,0.00604408,0.323094,0.671564,171283,15.4154,0.545908,1,
0,0.00604389,0.323083,0.671543,171284,15.4155,0.545919,0,
0,0.00582638,0.31098,0.647375,172607,15.5347,0.558419,1,
0,0.00560882,0.298871,0.623202,174412,15.6971,0.570919,1,
0,0.0056087,0.298864,0.623189,174413,15.6972,0.570926,0,
0,0.00550088,0.292821,0.611209,175416,15.7874,0.577176,1,
0,0.00539436,0.286793,0.599373,176427,15.8784,0.583426,1,
0,0.00539434,0.286792,0.599371,176427,15.8784,0.583427,0,
0,0.0052898,0.280792,0.587756,177392,15.9653,0.589677,1,
0,0.00518814,0.274833,0.57646,178238,16.0415,0.595927,1,
0,0.0051881,0.274831,0.576456,178239,16.0415,0.595929,0,
0,0.00509057,0.268941,0.565618,178875,16.0987,0.602179,2,
0,0.00499885,0.263163,0.555428,179179,16.1261,0.608429,2,
0,0.00499876,0.263157,0.555418,179179,16.1261,0.608436,1,
0,0.00495579,0.260332,0.550643,179160,16.1244,0.611561,3,
0,0.00491519,0.257565,0.546132,178999,16.1099,0.614686,3,
0,0.00491517,0.257564,0.54613,178998,16.1099,0.614688,2,
0,0.00487731,0.254869,0.541924,178669,16.0802,0.617813,3,
0,0.00484263,0.252265,0.538069,178147,16.0332,0.620938,3,
0,0.0048426,0.252263,0.538066,178146,16.0332,0.62094,2,
0,0.00484241,0.252249,0.538046,178143,16.0328,0.620958,1,
0,0.00484144,0.252174,0.537938,178124,16.0312,0.62105,0,
0,0.00482549,0.250914,0.536166,177779,16.0001,0.622612,2,
0,0.0048105,0.249686,0.5345,177375,15.9638,0.624175,2,
0,0.0048105,0.249685,0.5345,177375,15.9637,0.624175,1,
0,0.00480338,0.249083,0.533709,177150,15.9435,0.624957,3,
0,0.00479653,0.24849,0.532948,176910,15.9219,0.625738,3,
0,0.00479653,0.24849,0.532948,176910,15.9219,0.625738,2,
0,0.0047932,0.248197,0.532578,176784,15.9105,0.626129,4,
0,0.00478995,0.247907,0.532216,176654,15.8988,0.626519,4,
0,0.00478994,0.247907,0.532216,176654,15.8988,0.626519,3,
0,0.00478834,0.247763,0.532038,176587,15.8929,0.626714,5,
0,0.00478677,0.24762,0.531863,176520,15.8868,0.62691,5,
0,0.00478676,0.24762,0.531863,176520,15.8868,0.62691,4,
0,0.00478599,0.247549,0.531776,176487,15.8838,0.627008,6,
0,0.00478523,0.24748,0.531692,176454,15.8809,0.627105,6,
0,0.00478523,0.24748,0.531692,176454,15.8809,0.627105,5,
0,0.00478485,0.247446,0.53165,176438,15.8794,0.627154,7,
0,0.00478449,0.247413,0.53161,176423,15.878,0.627203,7,
0,0.00478449,0.247413,0.53161,176422,15.878,0.627203,6,
0,0.00478413,0.247381,0.53157,176407,15.8766,0.627252,7,
0,0.00478377,0.247349,0.53153,176392,15.8753,0.627301,7,
0,0.00478377,0.247349,0.53153,176392,15.8753,0.627301,6,
0,0.00478377,0.247349,0.53153,176392,15.8753,0.627301,5,
0,0.00478376,0.247348,0.531529,176392,15.8752,0.627303,4,
0,0.00478372,0.247345,0.531524,176390,15.8751,0.627308,3,
0,0.00478366,0.24734,0.531518,176388,15.8749,0.627316,2,
0,0.00478361,0.247335,0.531512,176386,15.8747,0.627323,1,
0,0.00478355,0.24733,0.531506,176383,15.8745,0.627332,0,
0,0.00478076,0.247083,0.531196,176269,15.8642,0.627722,4,
0,0.00477782,0.246825,0.530869,176147,15.8533,0.628113,4,
0,0.00477782,0.246825,0.530869,176147,15.8532,0.628114,3,
0,0.00477481,0.246557,0.530535,176018,15.8416,0.628504,4,
0,0.0047718,0.246287,0.5302,175882,15.8294,0.628895,4,
0,0.0047718,0.246286,0.5302,175882,15.8294,0.628895,3,
0,0.00477176,0.246283,0.530196,175880,15.8292,0.6289,2,
0,0.00476585,0.245739,0.529538,175592,15.8033,0.629681,3,
0,0.00476016,0.245199,0.528906,175284,15.7755,0.630462,3,
0,0.00476015,0.245199,0.528906,175283,15.7755,0.630463,2,
0,0.00476006,0.24519,0.528896,175278,15.775,0.630476,1,
0,0.0047496,0.244136,0.527733,174601,15.7141,0.632038,2,
0,0.00474055,0.243131,0.526728,173845,15.646,0.633601,2,
0,0.00474054,0.24313,0.526727,173844,15.646,0.633602,1,
0,0.0047404,0.243112,0.526711,173830,15.6447,0.63363,0,
0,0.00473299,0.242167,0.525888,172990,15.5691,0.635193,3,
0,0.00472739,0.241292,0.525266,172066,15.4859,0.636755,3,
0,0.00472739,0.241291,0.525265,172065,15.4859,0.636756,2,
0,0.00472378,0.240496,0.524865,171055,15.395,0.638319,3,
0,0.00472237,0.239793,0.524707,169960,15.2964,0.639881,3,
0,0.00472236,0.239792,0.524707,169958,15.2962,0.639883,2,
0,0.00472236,0.239787,0.524707,169948,15.2954,0.639897,1,
0,0.00472335,0.239188,0.524816,168768,15.1891,0.641459,3,
0,0.00472689,0.238704,0.52521,167507,15.0756,0.643022,3,
0,0.00472689,0.238704,0.52521,167505,15.0755,0.643024,2,
0,0.00472967,0.238509,0.525519,166847,15.0163,0.643806,4,
0,0.00473313,0.238347,0.525903,166173,14.9556,0.644587,4,
0,0.00473313,0.238347,0.525904,166173,14.9556,0.644587,3,
0,0.00473729,0.238219,0.526366,165484,14.8936,0.645369,4,
0,0.00474216,0.238126,0.526906,164782,14.8304,0.64615,4,
0,0.00474216,0.238126,0.526907,164782,14.8303,0.64615,3,
0,0.00474218,0.238126,0.526909,164779,14.8301,0.646154,2,
0,0.00474235,0.238123,0.526927,164756,14.8281,0.646178,1,
0,0.0047434,0.238109,0.527045,164615,14.8154,0.646334,0,
0,0.00474913,0.238061,0.527681,163901,14.7511,0.647115,3,
0,0.00475554,0.238048,0.528393,163178,14.686,0.647896,3,
0,0.00475554,0.238048,0.528394,163178,14.686,0.647897,2,
0,0.00476263,0.238072,0.529181,162451,14.6206,0.648678,3,
0,0.00477035,0.238132,0.530039,161723,14.5551,0.649459,3,
0,0.00477036,0.238132,0.53004,161722,14.555,0.64946,2,
0,0.0047704,0.238132,0.530045,161718,14.5546,0.649464,1,
0,0.00477873,0.238227,0.53097,160992,14.4893,0.650246,3,
0,0.0047876,0.238356,0.531955,160274,14.4246,0.651027,3,
0,0.0047876,0.238356,0.531956,160273,14.4246,0.651028,2,
0,0.00479692,0.238516,0.532992,159567,14.361,0.651809,3,
0,0.00480656,0.238703,0.534062,158881,14.2993,0.65259,3,
0,0.00480657,0.238704,0.534064,158880,14.2992,0.652591,2,
0,0.00480667,0.238706,0.534075,158873,14.2986,0.652599,1,
0,0.00480725,0.238717,0.534139,158834,14.295,0.652646,0,
0,0.00481211,0.23882,0.534679,158504,14.2654,0.653036,5,
0,0.00481693,0.238926,0.535214,158187,14.2369,0.653427,5,
0,0.00481693,0.238926,0.535215,158187,14.2368,0.653427,4,
0,0.00481929,0.238979,0.535477,158035,14.2231,0.653623,6,
0,0.00482161,0.239032,0.535734,157888,14.2099,0.653818,6,
0,0.00482161,0.239032,0.535734,157888,14.2099,0.653818,5,
0,0.00482385,0.239085,0.535984,157747,14.1973,0.654013,6,
0,0.004826,0.239136,0.536222,157615,14.1854,0.654209,6,
0,0.004826,0.239136,0.536222,157615,14.1854,0.654209,5,
0,0.00482601,0.239136,0.536224,157614,14.1853,0.65421,4,
0,0.00482608,0.239138,0.536231,157610,14.1849,0.654217,3,
0,0.00482809,0.239187,0.536455,157489,14.174,0.654412,6,
0,0.00482995,0.239233,0.536661,157380,14.1642,0.654607,6,
0,0.00482995,0.239233,0.536661,157380,14.1642,0.654608,5,
0,0.0048317,0.239279,0.536855,157284,14.1555,0.654803,6,
0,0.00483365,0.239333,0.537072,157188,14.147,0.654998,6,
0,0.00483365,0.239333,0.537073,157188,14.1469,0.654998,5,
0,0.00483367,0.239334,0.537074,157188,14.1469,0.654999,4,
0,0.00483397,0.239342,0.537107,157174,14.1457,0.655024,9,
0,0.00483428,0.239352,0.537143,157160,14.1444,0.655048,9,
0,0.00483429,0.239352,0.537143,157160,14.1444,0.655048,8,
0,0.00483462,0.239362,0.53718,157146,14.1431,0.655073,9,
0,0.00483498,0.239372,0.53722,157131,14.1418,0.655097,9,
0,0.00483498,0.239372,0.53722,157131,14.1418,0.655097,8,
0,0.00483498,0.239372,0.53722,157131,14.1418,0.655097,7,
0,0.00483535,0.239383,0.537261,157116,14.1404,0.655122,9,
0,0.00483573,0.239395,0.537304,157100,14.139,0.655146,9,
0,0.00483573,0.239395,0.537304,157100,14.139,0.655146,8,
0,0.00483613,0.239407,0.537348,157084,14.1375,0.655171,9,
0,0.00483653,0.239419,0.537393,157067,14.1361,0.655195,9,
0,0.00483653,0.239419,0.537393,157067,14.1361,0.655195,8,
0,0.00483654,0.239419,0.537393,157067,14.136,0.655195,7,
0,0.00483656,0.23942,0.537396,157066,14.136,0.655197,6,
0,0.00483739,0.239446,0.537488,157033,14.133,0.655245,8,
0,0.00483824,0.239472,0.537583,157000,14.13,0.655294,8,
0,0.00483825,0.239472,0.537583,157000,14.13,0.655294,7,
0,0.00483911,0.239499,0.537679,156966,14.1269,0.655343,8,
0,0.00483999,0.239526,0.537776,156932,14.1239,0.655392,8,
0,0.00483999,0.239526,0.537776,156932,14.1239,0.655392,7,
0,0.00483999,0.239526,0.537777,156932,14.1239,0.655392,6,
0,0.0048401,0.239529,0.537789,156928,14.1235,0.655398,5,
0,0.00484365,0.239641,0.538184,156796,14.1116,0.655593,6,
0,0.00484727,0.239757,0.538586,156666,14.1,0.655789,6,
0,0.00484727,0.239757,0.538586,156666,14.1,0.655789,5,
0,0.00484746,0.239763,0.538607,156660,14.0994,0.655799,4,
0,0.00484845,0.239795,0.538717,156626,14.0963,0.655852,5,
0,0.00484944,0.239828,0.538827,156592,14.0932,0.655905,5,
0,0.00484944,0.239828,0.538827,156592,14.0932,0.655905,3,
0,0.00484979,0.239839,0.538866,156579,14.0922,0.655923,2,
0,0.00486483,0.240345,0.540537,156110,14.0499,0.656705,4,
0,0.00488043,0.240897,0.54227,155703,14.0133,0.657486,4,
0,0.00488046,0.240898,0.542274,155702,14.0132,0.657487,3,
0,0.00489649,0.24149,0.544054,155359,13.9823,0.658269,4,
0,0.00491282,0.242115,0.545869,155076,13.9569,0.65905,4,
0,0.00491284,0.242116,0.545871,155076,13.9568,0.659051,3,
0,0.00491306,0.242125,0.545895,155073,13.9566,0.659061,2,
0,0.00491706,0.242281,0.54634,155013,13.9512,0.659251,3,
0,0.00492108,0.242439,0.546787,154957,13.9462,0.659441,3,
0,0.00492108,0.24244,0.546787,154957,13.9462,0.659441,1,
0,0.00493767,0.243104,0.548631,154761,13.9285,0.660222,4,
0,0.00495435,0.243789,0.550483,154618,13.9156,0.661004,4,
0,0.00495436,0.24379,0.550485,154618,13.9156,0.661004,3,
0,0.00497106,0.24449,0.55234,154523,13.907,0.661786,4,
0,0.00498774,0.245203,0.554194,154471,13.9024,0.662567,4,
0,0.00498775,0.245204,0.554195,154471,13.9024,0.662567,3,
0,0.00498785,0.245208,0.554205,154470,13.9023,0.662572,2,
0,0.00502105,0.246662,0.557894,154481,13.9033,0.664134,3,
0,0.00505392,0.248142,0.561547,154618,13.9156,0.665697,3,
0,0.00505396,0.248143,0.561552,154619,13.9157,0.665699,2,
0,0.00505447,0.248166,0.561608,154621,13.9159,0.665723,1,
0,0.00506117,0.248472,0.562352,154663,13.9197,0.666044,2,
0,0.00506785,0.248778,0.563094,154710,13.9239,0.666364,2,
0,0.00506785,0.248778,0.563094,154710,13.9239,0.666364,0,
0,0.0051321,0.251783,0.570233,155341,13.9807,0.669489,3,
0,0.00519481,0.254803,0.577201,156221,14.0599,0.672614,3,
0,0.0051949,0.254807,0.577211,156222,14.06,0.672619,2,
0,0.00525622,0.257829,0.584025,157269,14.1542,0.675744,3,
0,0.00531634,0.260846,0.590705,158424,14.2582,0.678869,3,
0,0.00531637,0.260847,0.590708,158425,14.2582,0.67887,2,
0,0.00531678,0.260868,0.590753,158433,14.259,0.678892,1,
0,0.00543396,0.266881,0.603774,160928,14.4835,0.685142,2,
0,0.00554776,0.272862,0.616418,163508,14.7157,0.691392,2,
0,0.00554784,0.272866,0.616426,163509,14.7158,0.691396,1,
0,0.00554924,0.27294,0.616582,163541,14.7187,0.691474,0,
0,0.0057687,0.284813,0.640967,168496,15.1647,0.703974,2,
0,0.00597925,0.296579,0.664361,172725,15.5452,0.716474,2,
0,0.00597946,0.296591,0.664384,172729,15.5456,0.716487,1,
0,0.00618227,0.308252,0.686919,175892,15.8302,0.728987,2,
0,0.00637802,0.319807,0.708669,177798,16.0018,0.741487,2,
0,0.00637818,0.319816,0.708686,177799,16.0019,0.741497,1,
0,0.00637951,0.319896,0.708835,177808,16.0027,0.741584,0,
0,0.00656897,0.331343,0.729885,178419,16.0577,0.754084,2,
0,0.00675393,0.342713,0.750436,177962,16.0166,0.766584,2,
0,0.00675406,0.342721,0.750451,177961,16.0165,0.766593,1,
0,0.00693763,0.354082,0.770848,176929,15.9236,0.779093,2,
0,0.00712356,0.365515,0.791506,175960,15.8364,0.791593,2,
0,0.00712371,0.365525,0.791523,175959,15.8363,0.791603,1,
0,0.00712465,0.365582,0.791628,175955,15.836,0.791666,0,
0,0.00731583,0.377139,0.81287,175589,15.803,0.804166,2,
0,0.00751334,0.388823,0.834815,176108,15.8497,0.816666,2,
0,0.00751354,0.388835,0.834838,176109,15.8498,0.816678,1,
0,0.00771692,0.400618,0.857436,177575,15.9817,0.829178,2,
0,0.00792489,0.412469,0.880543,179921,16.1929,0.841678,2,
0,0.00792501,0.412476,0.880556,179922,16.193,0.841686,1,
0,0.00792634,0.412551,0.880704,179940,16.1946,0.841765,0,
0,0.0083503,0.436361,0.927811,186821,16.8139,0.866765,1,
0,0.00877685,0.460208,0.975206,195810,17.6229,0.891765,1,
0,0.00877721,0.460228,0.975245,195818,17.6236,0.891786,0,
0,0.00898895,0.472139,0.998773,200783,18.0705,0.904286,2,
0,0.00919822,0.484022,1.02202,205845,18.526,0.916786,2,
0,0.00919829,0.484026,1.02203,205846,18.5262,0.91679,1,
0,0.00940335,0.495849,1.04482,210753,18.9678,0.92929,2,
0,0.00960091,0.507535,1.06677,215083,19.3575,0.94179,2,
0,0.00960116,0.50755,1.0668,215088,19.3579,0.941805,1,
0,0.00960214,0.507609,1.0669,215108,19.3597,0.94187,0,
0,0.00969589,0.513337,1.07732,216817,19.5135,0.94812,2,
0,0.00978384,0.518909,1.08709,217992,19.6193,0.95437,2,
0,0.00978398,0.518919,1.08711,217994,19.6195,0.95438,1,
0,0.0098246,0.521603,1.09162,218288,19.646,0.957505,3,
0,0.00986193,0.524179,1.09577,218314,19.6483,0.96063,3,
0,0.00986198,0.524183,1.09578,218314,19.6483,0.960635,2,
0,0.00987902,0.525414,1.09767,218202,19.6382,0.962198,4,
0,0.00989471,0.526595,1.09941,217993,19.6194,0.96376,4,
0,0.00989472,0.526596,1.09941,217993,19.6193,0.963762,3,
0,0.00990879,0.527715,1.10098,217673,19.5905,0.965324,4,
0,0.00992093,0.528757,1.10233,217228,19.5506,0.966887,4,
0,0.00992095,0.528758,1.10233,217228,19.5505,0.966889,3,
0,0.00992105,0.528767,1.10234,217223,19.5501,0.966903,2,
0,0.00992153,0.528811,1.10239,217200,19.548,0.966972,1,
0,0.00992326,0.528969,1.10258,217115,19.5404,0.967223,0,
0,0.00992823,0.529444,1.10314,216827,19.5145,0.968004,4,
0,0.00993255,0.529891,1.10362,216504,19.4853,0.968785,4,
0,0.00993255,0.529892,1.10362,216503,19.4853,0.968786,3,
0,0.00993618,0.530308,1.10402,216142,19.4528,0.969567,4,
0,0.00993907,0.530692,1.10434,215743,19.4169,0.970348,4,
0,0.00993907,0.530692,1.10434,215743,19.4168,0.970349,3,
0,0.00993908,0.530694,1.10434,215740,19.4166,0.970353,2,
0,0.00994117,0.531041,1.10457,215303,19.3772,0.971134,4,
0,0.00994242,0.531349,1.10471,214827,19.3344,0.971915,4,
0,0.00994242,0.531349,1.10471,214827,19.3344,0.971916,3,
0,0.00994279,0.531615,1.10475,214314,19.2883,0.972697,4,
0,0.00994227,0.531837,1.1047,213766,19.239,0.973479,4,
0,0.00994227,0.531837,1.1047,213766,19.2389,0.973479,3,
0,0.00994227,0.531838,1.1047,213762,19.2386,0.973485,2,
0,0.00994221,0.531849,1.10469,213732,19.2359,0.973526,1,
0,0.00994073,0.532022,1.10453,213150,19.1835,0.974307,4,
0,0.00993833,0.532149,1.10426,212538,19.1284,0.975088,4,
0,0.00993833,0.532149,1.10426,212537,19.1283,0.975089,3,
0,0.00993504,0.532229,1.10389,211898,19.0708,0.97587,4,
0,0.00993087,0.532262,1.10343,211237,19.0113,0.976652,4,
0,0.00993087,0.532262,1.10343,211236,19.0113,0.976652,3,
0,0.00993083,0.532262,1.10343,211231,19.0108,0.976659,2,
0,0.00992582,0.532248,1.10287,210551,18.9496,0.97744,4,
0,0.00992001,0.53219,1.10222,209856,18.887,0.978221,4,
0,0.00992001,0.53219,1.10222,209855,18.887,0.978222,3,
0,0.00991346,0.532089,1.1015,209150,18.8235,0.979003,4,
0,0.00990623,0.531947,1.10069,208437,18.7593,0.979785,4,
0,0.00990622,0.531947,1.10069,208436,18.7593,0.979785,3,
0,0.00990617,0.531946,1.10069,208431,18.7588,0.97979,2,
0,0.0099057,0.531936,1.10063,208387,18.7548,0.979839,1,
0,0.00990359,0.531889,1.1004,208191,18.7372,0.980053,2,
0,0.00990144,0.53184,1.10016,207994,18.7195,0.980267,2,
0,0.00990144,0.53184,1.10016,207994,18.7195,0.980267,0,
0,0.00989321,0.531638,1.09925,207276,18.6549,0.981048,5,
0,0.00988443,0.531401,1.09827,206558,18.5902,0.981829,5,
0,0.00988443,0.531401,1.09827,206558,18.5902,0.98183,4,
0,0.00987515,0.531132,1.09724,205842,18.5258,0.982611,5,
0,0.00986542,0.530834,1.09616,205131,18.4618,0.983392,5,
0,0.00986541,0.530834,1.09616,205131,18.4618,0.983393,4,
0,0.00986537,0.530832,1.09615,205128,18.4615,0.983396,3,
0,0.00984472,0.530154,1.09386,203726,18.3353,0.984959,4,
0,0.00982275,0.529382,1.09142,202357,18.2121,0.986521,4,
0,0.00982272,0.529381,1.09141,202355,18.2119,0.986523,3,
0,0.00982241,0.52937,1.09138,202336,18.2103,0.986545,2,
0,0.00979934,0.528516,1.08882,201008,18.0908,0.988107,4,
0,0.0097754,0.527592,1.08616,199725,17.9752,0.98967,4,
0,0.00977538,0.527591,1.08615,199723,17.9751,0.989671,3,
0,0.00975073,0.526608,1.08341,198486,17.8637,0.991234,4,
0,0.00972551,0.525572,1.08061,197296,17.7566,0.992796,4,
0,0.0097255,0.525571,1.08061,197295,17.7566,0.992797,3,
0,0.00972535,0.525565,1.08059,197289,17.756,0.992806,2,
0,0.00972348,0.525487,1.08039,197203,17.7483,0.992921,1,
0,0.00967166,0.523277,1.07463,194973,17.5475,0.996046,3,
0,0.00961863,0.520927,1.06874,192929,17.3636,0.999171,3,
0,0.00961856,0.520924,1.06873,192926,17.3634,0.999175,2,
0,0.00956479,0.518462,1.06275,191061,17.1955,1.0023,3,
0,0.00951058,0.515911,1.05673,189363,17.0427,1.00543,3,
0,0.00951054,0.515909,1.05673,189362,17.0426,1.00543,2,
0,0.00951007,0.515886,1.05667,189348,17.0413,1.00545,1,
0,0.00950188,0.515495,1.05576,189106,17.0196,1.00593,0,
0,0.00939302,0.510169,1.04367,186219,16.7597,1.01218,2,
0,0.00928462,0.504653,1.03162,183869,16.5482,1.01843,2,
0,0.00928444,0.504643,1.0316,183866,16.5479,1.01844,1,
0,0.00917713,0.498999,1.01968,181976,16.3778,1.02469,2,
0,0.00907121,0.49327,1.00791,180473,16.2426,1.03094,2,
0,0.00907113,0.493265,1.0079,180472,16.2425,1.03094,1,
0,0.00907016,0.493212,1.0078,180460,16.2414,1.031,0,
0,0.00886279,0.481605,0.984754,178366,16.053,1.0435,2,
0,0.00866077,0.469928,0.962308,177107,15.9396,1.056,2,
0,0.00866057,0.469916,0.962285,177106,15.9395,1.05601,1,
0,0.00846224,0.458266,0.940249,176246,15.8622,1.06851,2,
0,0.00826526,0.446758,0.918362,175256,15.773,1.08101,2,
0,0.00826507,0.446748,0.918341,175255,15.7729,1.08102,1,
0,0.00826414,0.446694,0.918238,175249,15.7724,1.08108,0,
0,0.00821481,0.443866,0.912757,174890,15.7401,1.08421,2,
0,0.00816538,0.441072,0.907265,174451,15.7006,1.08733,2,
0,0.00816536,0.441071,0.907263,174451,15.7006,1.08733,1,
0,0.00811581,0.438322,0.901757,173908,15.6517,1.09046,2,
0,0.00806615,0.435635,0.896239,173231,15.5908,1.09358,2,
0,0.00806611,0.435633,0.896235,173230,15.5907,1.09359,1,
0,0.00806591,0.435622,0.896212,173227,15.5905,1.0936,0,
0,0.00801623,0.433022,0.890692,172379,15.5142,1.09672,2,
0,0.0079667,0.430544,0.885188,171322,15.419,1.09985,2,
0,0.00796661,0.43054,0.885179,171320,15.4188,1.09985,1,
0,0.00794201,0.429362,0.882445,170700,15.363,1.10142,3,
0,0.00791758,0.428233,0.879731,170013,15.3012,1.10298,3,
0,0.00791756,0.428232,0.879729,170013,15.3011,1.10298,2,
0,0.00789337,0.427159,0.877041,169257,15.2331,1.10454,3,
0,0.0078695,0.426149,0.874388,168430,15.1587,1.10611,3,
0,0.00786947,0.426148,0.874386,168429,15.1586,1.10611,2,
0,0.0078693,0.426141,0.874367,168423,15.158,1.10612,1,
0,0.0078683,0.4261,0.874256,168386,15.1548,1.10618,0,
0,0.00784483,0.425164,0.871648,167486,15.0737,1.10775,3,
0,0.00782181,0.424302,0.86909,166520,14.9868,1.10931,3,
0,0.00782179,0.424301,0.869087,166519,14.9867,1.10931,2,
0,0.00779925,0.423515,0.866583,165494,14.8944,1.11087,3,
0,0.00777719,0.422805,0.864132,164419,14.7977,1.11244,3,
0,0.00777716,0.422804,0.864129,164418,14.7976,1.11244,2,
0,0.00777696,0.422798,0.864107,164408,14.7967,1.11245,1,
0,0.00775533,0.422159,0.861704,163293,14.6964,1.11401,3,
0,0.00773402,0.421581,0.859336,162153,14.5938,1.11558,3,
0,0.00773401,0.421581,0.859334,162152,14.5937,1.11558,2,
0,0.00771285,0.421053,0.856983,160999,14.4899,1.11714,3,
0,0.00769162,0.420559,0.854625,159847,14.3862,1.1187,3,
0,0.00769161,0.420558,0.854624,159846,14.3862,1.1187,2,
0,0.00769151,0.420556,0.854612,159841,14.3857,1.11871,1,
0,0.00766993,0.420076,0.852214,158706,14.2835,1.12027,4,
0,0.00764765,0.419587,0.849739,157604,14.1844,1.12184,4,
0,0.00764764,0.419587,0.849738,157604,14.1843,1.12184,3,
0,0.00762429,0.419063,0.847143,156555,14.0899,1.1234,4,
0,0.00759944,0.418473,0.844382,155581,14.0023,1.12496,4,
0,0.00759941,0.418472,0.844379,155580,14.0022,1.12496,3,
0,0.00759927,0.418469,0.844364,155575,14.0018,1.12497,2,
0,0.00758617,0.418139,0.842908,155126,13.9613,1.12575,5,
0,0.00757258,0.417781,0.841397,154706,13.9236,1.12653,5,
0,0.00757257,0.41778,0.841397,154706,13.9236,1.12654,4,
0,0.00755846,0.417391,0.839829,154320,13.8888,1.12732,5,
0,0.00754383,0.416968,0.838204,153971,13.8574,1.1281,5,
0,0.00754382,0.416967,0.838202,153971,13.8574,1.1281,4,
0,0.00754373,0.416965,0.838192,153969,13.8572,1.1281,3,
0,0.00752862,0.416506,0.836513,153662,13.8295,1.12888,5,
0,0.00751305,0.416011,0.834784,153397,13.8057,1.12967,5,
0,0.00751304,0.416011,0.834782,153397,13.8057,1.12967,4,
0,0.00749709,0.415482,0.83301,153177,13.786,1.13045,5,
0,0.00748084,0.41492,0.831205,153003,13.7702,1.13123,5,
0,0.00748083,0.41492,0.831203,153003,13.7702,1.13123,4,
0,0.00748067,0.414914,0.831186,153001,13.7701,1.13124,3,
0,0.00747962,0.414877,0.831069,152992,13.7692,1.13129,2,
0,0.00747746,0.414801,0.830829,152972,13.7675,1.13139,3,
0,0.0074753,0.414724,0.830589,152954,13.7659,1.13149,3,
0,0.0074753,0.414724,0.830589,152954,13.7659,1.13149,1,
0,0.00747029,0.414544,0.830033,152914,13.7623,1.13173,2,
0,0.00746527,0.414362,0.829474,152879,13.7591,1.13197,2,
0,0.00746527,0.414362,0.829474,152879,13.7591,1.13197,0,
0,0.00744865,0.413747,0.827628,152789,13.751,1.13275,4,
0,0.00743195,0.413109,0.825772,152740,13.7466,1.13353,4,
0,0.00743193,0.413109,0.82577,152740,13.7466,1.13353,3,
0,0.0074152,0.412452,0.823911,152728,13.7455,1.13431,4,
0,0.0073985,0.411779,0.822055,152751,13.7475,1.13509,4,
0,0.00739848,0.411779,0.822054,152751,13.7476,1.13509,3,
0,0.00739838,0.411775,0.822043,152751,13.7476,1.1351,2,
0,0.00736515,0.410393,0.81835,152888,13.76,1.13666,3,
0,0.0073323,0.408978,0.8147,153130,13.7817,1.13822,3,
0,0.00733225,0.408976,0.814695,153131,13.7818,1.13823,2,
0,0.00733169,0.408951,0.814632,153136,13.7822,1.13825,1,
0,0.00726733,0.406063,0.807481,153868,13.8481,1.14138,2,
0,0.00720475,0.403148,0.800528,154850,13.9365,1.1445,2,
0,0.00720463,0.403143,0.800514,154852,13.9367,1.14451,1,
0,0.00720244,0.40304,0.800272,154890,13.9401,1.14462,0,
0,0.00714147,0.400128,0.793497,156070,14.0463,1.14774,3,
0,0.00708184,0.397239,0.786871,157410,14.1669,1.15087,3,
0,0.0070818,0.397237,0.786866,157411,14.167,1.15087,2,
0,0.00702342,0.394388,0.78038,158893,14.3004,1.154,3,
0,0.00696631,0.391602,0.774035,160512,14.446,1.15712,3,
0,0.00696627,0.391599,0.77403,160513,14.4462,1.15712,2,
0,0.00696594,0.391583,0.773993,160523,14.4471,1.15714,1,
0,0.00693794,0.390223,0.770882,161384,14.5246,1.15871,4,
0,0.00691039,0.388893,0.767821,162282,14.6054,1.16027,4,
0,0.00691038,0.388893,0.76782,162282,14.6054,1.16027,3,
0,0.00688337,0.387602,0.764819,163218,14.6896,1.16183,4,
0,0.00685707,0.386363,0.761897,164194,14.7774,1.16339,4,
0,0.00685705,0.386362,0.761895,164194,14.7775,1.16339,3,
0,0.00685693,0.386356,0.761881,164199,14.7779,1.1634,2,
0,0.00684414,0.385763,0.76046,164703,14.8233,1.16418,5,
0,0.00683165,0.385191,0.759072,165218,14.8696,1.16496,5,
0,0.00683164,0.38519,0.759071,165218,14.8696,1.16497,4,
0,0.00681951,0.384644,0.757724,165744,14.917,1.16575,5,
0,0.00680784,0.38413,0.756427,166281,14.9653,1.16653,5,
0,0.00680783,0.384129,0.756426,166281,14.9653,1.16653,4,
0,0.00680778,0.384127,0.75642,166284,14.9656,1.16653,3,
0,0.00679668,0.383652,0.755186,166831,15.0148,1.16731,5,
0,0.00678631,0.383225,0.754034,167388,15.0649,1.16809,5,
0,0.00678629,0.383224,0.754032,167389,15.065,1.1681,4,
0,0.00678144,0.383033,0.753494,167669,15.0902,1.16849,6,
0,0.00677686,0.382858,0.752984,167951,15.1156,1.16888,6,
0,0.00677685,0.382858,0.752984,167951,15.1156,1.16888,5,
0,0.00677256,0.382702,0.752507,168233,15.141,1.16927,6,
0,0.00676861,0.382567,0.752067,168515,15.1663,1.16966,6,
0,0.0067686,0.382567,0.752067,168515,15.1663,1.16966,5,
0,0.00676858,0.382566,0.752065,168516,15.1665,1.16966,4,
0,0.00676846,0.382562,0.752051,168526,15.1673,1.16967,3,
0,0.00676788,0.382543,0.751986,168569,15.1712,1.16973,2,
0,0.00676692,0.382513,0.75188,168643,15.1778,1.16984,3,
0,0.00676598,0.382484,0.751776,168716,15.1845,1.16994,3,
0,0.00676598,0.382484,0.751776,168716,15.1845,1.16994,1,
0,0.00676344,0.382409,0.751493,168928,15.2035,1.17024,2,
0,0.00676114,0.382349,0.751238,169137,15.2223,1.17053,2,
0,0.00676114,0.382349,0.751238,169137,15.2223,1.17053,0,
0,0.00675851,0.382293,0.750946,169408,15.2467,1.17092,3,
0,0.00675637,0.382266,0.750708,169673,15.2706,1.17131,3,
0,0.00675637,0.382266,0.750708,169674,15.2706,1.17132,2,
0,0.00675473,0.382267,0.750526,169931,15.2938,1.17171,3,
0,0.00675361,0.382296,0.750401,170179,15.3161,1.1721,3,
0,0.00675361,0.382296,0.750401,170179,15.3161,1.1721,2,
0,0.0067536,0.382297,0.7504,170182,15.3164,1.1721,1,
0,0.006753,0.382355,0.750333,170419,15.3377,1.17249,3,
0,0.00675291,0.382441,0.750323,170646,15.3581,1.17288,3,
0,0.00675291,0.382441,0.750323,170646,15.3581,1.17288,2,
0,0.0067533,0.382553,0.750367,170860,15.3774,1.17327,3,
0,0.00675416,0.382688,0.750462,171062,15.3956,1.17366,3,
0,0.00675416,0.382688,0.750462,171062,15.3956,1.17366,2,
0,0.00675417,0.38269,0.750463,171064,15.3958,1.17367,1,
0,0.00675426,0.382702,0.750474,171081,15.3973,1.1737,0,
0,0.00675559,0.382862,0.750621,171269,15.4143,1.17409,5,
0,0.00675731,0.383042,0.750812,171446,15.4302,1.17448,5,
0,0.00675731,0.383042,0.750812,171446,15.4302,1.17448,4,
0,0.00675939,0.38324,0.751044,171611,15.445,1.17487,5,
0,0.0067618,0.383453,0.751311,171766,15.4589,1.17526,5,
0,0.0067618,0.383454,0.751311,171766,15.4589,1.17526,4,
0,0.00676181,0.383455,0.751313,171766,15.459,1.17527,3,
0,0.00676749,0.383924,0.751944,172044,15.484,1.17605,4,
0,0.00677414,0.384438,0.752682,172285,15.5057,1.17683,4,
0,0.00677415,0.384439,0.752683,172286,15.5057,1.17683,3,
0,0.00677426,0.384448,0.752696,172289,15.506,1.17684,2,
0,0.0067817,0.384999,0.753523,172499,15.5249,1.17762,4,
0,0.00678979,0.385579,0.754421,172681,15.5412,1.17841,4,
0,0.0067898,0.385579,0.754422,172681,15.5413,1.17841,3,
0,0.00679842,0.386183,0.75538,172839,15.5555,1.17919,4,
0,0.00680748,0.386805,0.756387,172977,15.568,1.17997,4,
0,0.00680749,0.386806,0.756388,172977,15.568,1.17997,3,
0,0.00680753,0.386808,0.756392,172978,15.568,1.17997,2,
0,0.00680819,0.386853,0.756466,172987,15.5688,1.18003,1,
0,0.00684782,0.389483,0.760869,173381,15.6043,1.18315,2,
0,0.00689088,0.392247,0.765653,173604,15.6243,1.18628,2,
0,0.00689096,0.392252,0.765663,173604,15.6244,1.18628,1,
0,0.00689326,0.392398,0.765918,173612,15.6251,1.18645,0,
0,0.00693853,0.395242,0.770948,173723,15.635,1.18957,2,
0,0.0069852,0.398135,0.776134,173763,15.6387,1.1927,2,
0,0.00698522,0.398136,0.776136,173763,15.6387,1.1927,1,
0,0.00713033,0.406972,0.792258,173665,15.6298,1.20207,2,
0,0.00727958,0.415918,0.808842,173461,15.6115,1.21145,2,
0,0.00727967,0.415924,0.808853,173461,15.6114,1.21145,1,
0,0.0074815,0.427899,0.831278,173308,15.5977,1.22395,2,
0,0.007684,0.439841,0.853778,173544,15.619,1.23645,2,
0,0.00768408,0.439846,0.853787,173544,15.619,1.23646,1,
0,0.00768547,0.439928,0.853941,173548,15.6193,1.23654,0,
0,0.00788607,0.451741,0.87623,174475,15.7028,1.24904,1,
0,0.0080807,0.463257,0.897856,176545,15.8891,1.26154,1,
0,0.00808103,0.463276,0.897892,176550,15.8895,1.26157,0,
0,0.00812777,0.466066,0.903086,177334,15.9601,1.26469,3,
0,0.00817329,0.468799,0.908143,178261,16.0435,1.26782,3,
0,0.00817331,0.4688,0.908145,178262,16.0436,1.26782,2,
0,0.00821718,0.47146,0.91302,179359,16.1423,1.27094,3,
0,0.00825883,0.474018,0.917647,180658,16.2592,1.27407,3,
0,0.00825887,0.474021,0.917652,180659,16.2593,1.27407,2,
0,0.00825909,0.474034,0.917676,180667,16.26,1.27409,1,
0,0.00827879,0.475264,0.919866,181405,16.3265,1.27565,4,
0,0.00829757,0.476451,0.921953,182209,16.3989,1.27721,4,
0,0.00829758,0.476452,0.921954,182210,16.3989,1.27721,3,
0,0.00831525,0.47759,0.923917,183087,16.4778,1.27878,4,
0,0.00833158,0.478667,0.925731,184042,16.5637,1.28034,4,
0,0.00833159,0.478668,0.925732,184042,16.5638,1.28034,3,
0,0.00833167,0.478673,0.925741,184048,16.5643,1.28035,2,
0,0.00834635,0.479677,0.927372,185087,16.6578,1.28191,4,
0,0.00835905,0.480591,0.928783,186215,16.7594,1.28347,4,
0,0.00835906,0.480592,0.928785,186217,16.7595,1.28348,3,
0,0.00836453,0.481009,0.929392,186815,16.8133,1.28426,5,
0,0.00836934,0.481397,0.929926,187435,16.8692,1.28504,5,
0,0.00836934,0.481397,0.929927,187435,16.8692,1.28504,4,
0,0.00837342,0.481752,0.93038,188077,16.927,1.28582,5,
0,0.00837671,0.482071,0.930746,188740,16.9866,1.2866,5,
0,0.00837672,0.482071,0.930746,188741,16.9867,1.2866,4,
0,0.00837673,0.482073,0.930748,188744,16.987,1.2866,3,
0,0.00837682,0.482082,0.930758,188765,16.9889,1.28663,2,
0,0.00837726,0.482129,0.930806,188872,16.9984,1.28675,1,
0,0.008378,0.482212,0.930889,189067,17.0161,1.28698,2,
0,0.00837867,0.482291,0.930964,189265,17.0338,1.2872,2,
0,0.00837868,0.482291,0.930964,189265,17.0338,1.2872,0,
0,0.00838041,0.48254,0.931157,189960,17.0964,1.28798,3,
0,0.00838118,0.482745,0.931242,190670,17.1603,1.28877,3,
0,0.00838118,0.482746,0.931242,190671,17.1604,1.28877,2,
0,0.00838093,0.482905,0.931215,191392,17.2253,1.28955,3,
0,0.00837962,0.483016,0.931069,192121,17.2909,1.29033,3,
0,0.00837962,0.483016,0.931069,192122,17.291,1.29033,2,
0,0.0083796,0.483017,0.931067,192128,17.2915,1.29034,1,
0,0.00837719,0.483079,0.930799,192859,17.3573,1.29112,3,
0,0.00837366,0.483091,0.930407,193588,17.4229,1.2919,3,
0,0.00837366,0.483091,0.930406,193589,17.423,1.2919,2,
0,0.00836902,0.483053,0.929891,194310,17.4879,1.29268,3,
0,0.00836329,0.482967,0.929254,195018,17.5516,1.29346,3,
0,0.00836328,0.482967,0.929253,195019,17.5517,1.29346,2,
0,0.00836322,0.482966,0.929246,195026,17.5523,1.29347,1,
0,0.00836274,0.482957,0.929193,195079,17.5571,1.29353,0,
0,0.00835585,0.482821,0.928428,195767,17.6191,1.29431,4,
0,0.00834794,0.48264,0.927549,196432,17.6789,1.29509,4,
0,0.00834793,0.48264,0.927548,196433,17.6789,1.29509,3,
0,0.00833906,0.482419,0.926563,197069,17.7362,1.29588,4,
0,0.00832929,0.482159,0.925477,197674,17.7907,1.29666,4,
0,0.00832928,0.482159,0.925476,197675,17.7907,1.29666,3,
0,0.00832919,0.482157,0.925465,197680,17.7912,1.29666,2,
0,0.00831857,0.481863,0.924285,198249,17.8424,1.29745,4,
0,0.00830717,0.481539,0.923019,198780,17.8902,1.29823,4,
0,0.00830716,0.481538,0.923018,198781,17.8903,1.29823,3,
0,0.00829506,0.481187,0.921674,199271,17.9344,1.29901,4,
0,0.00828233,0.480813,0.920259,199719,17.9747,1.29979,4,
0,0.00828232,0.480813,0.920257,199719,17.9747,1.29979,3,
0,0.00828222,0.48081,0.920247,199722,17.975,1.2998,2,
0,0.00828135,0.480784,0.92015,199751,17.9776,1.29985,1,
0,0.008268,0.480389,0.918667,200151,18.0136,1.30063,4,
0,0.00825416,0.479977,0.917129,200505,18.0455,1.30141,4,
0,0.00825415,0.479977,0.917127,200506,18.0455,1.30141,3,
0,0.00823986,0.479552,0.91554,200814,18.0732,1.30219,4,
0,0.00822521,0.479118,0.913912,201075,18.0968,1.30297,4,
0,0.0082252,0.479118,0.913911,201075,18.0968,1.30298,3,
0,0.00822511,0.479115,0.913901,201077,18.0969,1.30298,2,
0,0.00821014,0.478673,0.912238,201291,18.1162,1.30376,4,
0,0.00819492,0.478227,0.910546,201459,18.1313,1.30454,4,
0,0.00819491,0.478226,0.910545,201459,18.1313,1.30454,3,
0,0.00817948,0.477777,0.908832,201580,18.1422,1.30532,4,
0,0.00816391,0.477328,0.907101,201656,18.1491,1.30611,4,
0,0.0081639,0.477327,0.9071,201656,18.1491,1.30611,3,
0,0.00816382,0.477325,0.907091,201657,18.1491,1.30611,2,
0,0.00816308,0.477304,0.907009,201659,18.1493,1.30615,1,
0,0.00815935,0.477197,0.906595,201670,18.1503,1.30633,2,
0,0.00815562,0.47709,0.90618,201679,18.1511,1.30652,2,
0,0.00815562,0.47709,0.90618,201679,18.1511,1.30652,0,
0,0.00812415,0.476198,0.902683,201657,18.1492,1.30808,2,
0,0.00809265,0.475322,0.899184,201477,18.133,1.30964,2,
0,0.00809259,0.47532,0.899177,201477,18.1329,1.30965,1,
0,0.00806127,0.474463,0.895697,201155,18.1039,1.31121,2,
0,0.00803025,0.473628,0.89225,200708,18.0637,1.31277,2,
0,0.00803021,0.473626,0.892246,200707,18.0636,1.31277,1,
0,0.00802982,0.473616,0.892203,200701,18.0631,1.31279,0,
0,0.00799918,0.472799,0.888798,200144,18.013,1.31436,3,
0,0.00796893,0.471999,0.885437,199495,17.9545,1.31592,3,
0,0.00796891,0.471998,0.885435,199494,17.9545,1.31592,2,
0,0.00793904,0.471209,0.882116,198766,17.8889,1.31748,3,
0,0.00790952,0.470427,0.878835,197972,17.8174,1.31905,3,
0,0.0079095,0.470427,0.878834,197971,17.8174,1.31905,2,
0,0.00790936,0.470423,0.878818,197967,17.8171,1.31905,1,
0,0.00785117,0.468865,0.872353,196220,17.6598,1.32218,2,
0,0.00779384,0.467285,0.865982,194323,17.4891,1.3253,2,
0,0.00779378,0.467283,0.865975,194321,17.4889,1.32531,1,
0,0.00779307,0.467263,0.865896,194296,17.4867,1.32535,0,
0,0.00773625,0.465632,0.859583,192306,17.3076,1.32847,3,
0,0.00767968,0.463926,0.853297,190276,17.1248,1.3316,3,
0,0.00767963,0.463925,0.853292,190274,17.1246,1.3316,2,
0,0.00762309,0.462123,0.84701,188246,16.9422,1.33472,3,
0,0.00756649,0.460211,0.840721,186263,16.7636,1.33785,3,
0,0.00756643,0.460209,0.840715,186261,16.7635,1.33785,2,
0,0.00756601,0.460194,0.840668,186246,16.7621,1.33788,1,
0,0.0075093,0.458159,0.834366,184343,16.5909,1.341,3,
0,0.00745251,0.455998,0.828057,182551,16.4296,1.34413,3,
0,0.00745244,0.455995,0.828049,182549,16.4294,1.34413,2,
0,0.00739567,0.453709,0.821741,180894,16.2805,1.34725,3,
0,0.00733904,0.451306,0.815449,179393,16.1454,1.35038,3,
0,0.00733898,0.451303,0.815442,179391,16.1452,1.35038,2,
0,0.00733842,0.451279,0.815381,179377,16.144,1.35041,1,
0,0.00733445,0.451106,0.814939,179278,16.135,1.35063,0,
0,0.00727813,0.448587,0.808681,177953,16.0157,1.35376,3,
0,0.00722222,0.445975,0.802469,176792,15.9113,1.35688,3,
0,0.00722216,0.445972,0.802463,176791,15.9112,1.35689,2,
0,0.00716676,0.443281,0.796306,175790,15.8211,1.36001,3,
0,0.00711192,0.440524,0.790213,174940,15.7446,1.36314,3,
0,0.00711188,0.440522,0.790209,174939,15.7445,1.36314,2,
0,0.00711151,0.440503,0.790168,174934,15.7441,1.36316,1,
0,0.00700362,0.434832,0.77818,173643,15.6278,1.36941,2,
0,0.00689811,0.429017,0.766457,172814,15.5533,1.37566,2,
0,0.00689796,0.429008,0.76644,172813,15.5532,1.37567,1,
0,0.00689603,0.4289,0.766226,172801,15.5521,1.37578,0,
0,0.00669127,0.417008,0.743475,172206,15.4985,1.38828,2,
0,0.00649303,0.404941,0.721448,172591,15.5332,1.40078,2,
0,0.00649274,0.404923,0.721416,172593,15.5333,1.4008,1,
0,0.00629909,0.392775,0.699899,173630,15.6267,1.4133,2,
0,0.00610851,0.380588,0.678723,175099,15.7589,1.4258,2,
0,0.00610844,0.380583,0.678715,175099,15.7589,1.42581,1,
0,0.00610733,0.380512,0.678592,175109,15.7598,1.42588,0,
0,0.00591846,0.368311,0.657607,176841,15.9157,1.43838,2,
0,0.0057299,0.356115,0.636655,178677,16.0809,1.45088,2,
0,0.00572985,0.356112,0.63665,178677,16.0809,1.45088,1,
0,0.00553982,0.34395,0.615536,180428,16.2385,1.46338,2,
0,0.00534596,0.331891,0.593995,181815,16.3634,1.47588,2,
0,0.00534574,0.331878,0.593971,181816,16.3635,1.4759,1,
0,0.00534494,0.33183,0.593883,181821,16.3639,1.47595,0,
0,0.00524567,0.325897,0.582852,182229,16.4006,1.4822,1,
0,0.00514439,0.320097,0.571599,182311,16.408,1.48845,1,
0,0.00514424,0.320089,0.571582,182311,16.408,1.48846,0,
0,0.00509286,0.317275,0.565873,182177,16.3959,1.49158,2,
0,0.00504107,0.31455,0.560119,181886,16.3697,1.49471,2,
0,0.00504102,0.314547,0.560113,181886,16.3697,1.49471,1,
0,0.00501504,0.313228,0.557227,181669,16.3502,1.49627,3,
0,0.00498906,0.311948,0.55434,181397,16.3257,1.49784,3,
0,0.00498904,0.311947,0.554338,181397,16.3257,1.49784,2,
0,0.00496312,0.310711,0.551458,181062,16.2956,1.4994,3,
0,0.00493735,0.30953,0.548594,180657,16.2592,1.50096,3,
0,0.00493733,0.309529,0.548592,180657,16.2591,1.50096,2,
0,0.0049372,0.309523,0.548578,180655,16.2589,1.50097,1,
0,0.00493651,0.309492,0.548501,180643,16.2579,1.50101,0,
0,0.004911,0.308379,0.545667,180157,16.2142,1.50258,2,
0,0.00488592,0.307344,0.54288,179585,16.1627,1.50414,2,
0,0.00488589,0.307343,0.542876,179585,16.1626,1.50414,1,
0,0.00486141,0.306402,0.540157,178918,16.1026,1.5057,2,
0,0.00483779,0.305571,0.537532,178150,16.0335,1.50726,2,
0,0.00483774,0.30557,0.537527,178148,16.0334,1.50727,1,
0,0.00483747,0.305561,0.537497,178139,16.0325,1.50729,0,
0,0.00482607,0.305193,0.53623,177715,15.9943,1.50807,3,
0,0.00481499,0.30486,0.534999,177264,15.9538,1.50885,3,
0,0.00481499,0.304859,0.534999,177264,15.9537,1.50885,2,
0,0.00480426,0.304562,0.533807,176787,15.9108,1.50963,3,
0,0.00479394,0.304302,0.53266,176283,15.8655,1.51041,3,
0,0.00479393,0.304302,0.532659,176283,15.8655,1.51041,2,
0,0.00479388,0.3043,0.532653,176280,15.8652,1.51042,1,
0,0.00478399,0.30408,0.531554,175751,15.8176,1.5112,3,
0,0.00477455,0.303899,0.530506,175198,15.7678,1.51198,3,
0,0.00477455,0.303899,0.530505,175197,15.7677,1.51198,2,
0,0.00476561,0.30376,0.529512,174620,15.7158,1.51276,3,
0,0.00475719,0.303662,0.528577,174021,15.6619,1.51354,3,
0,0.00475718,0.303662,0.528576,174021,15.6619,1.51354,2,
0,0.00475714,0.303662,0.528571,174018,15.6616,1.51355,1,
0,0.00475679,0.303659,0.528533,173992,15.6593,1.51358,0,
0,0.00474894,0.303604,0.52766,173372,15.6035,1.51436,5,
0,0.00474164,0.303591,0.526849,172734,15.5461,1.51514,5,
0,0.00474164,0.303591,0.526849,172734,15.546,1.51514,4,
0,0.0047349,0.303619,0.5261,172080,15.4872,1.51592,5,
0,0.00472873,0.303685,0.525415,171412,15.4271,1.5167,5,
0,0.00472873,0.303685,0.525414,171411,15.427,1.51671,4,
0,0.0047287,0.303686,0.525411,171408,15.4267,1.51671,3,
0,0.00471805,0.303932,0.524227,170037,15.3034,1.51827,4,
0,0.00470957,0.304317,0.523286,168634,15.177,1.51983,4,
0,0.00470956,0.304318,0.523284,168631,15.1768,1.51984,3,
0,0.00470943,0.304326,0.52327,168605,15.1745,1.51987,2,
0,0.00470306,0.304838,0.522562,167182,15.0464,1.52143,4,
0,0.0046986,0.305461,0.522066,165750,14.9175,1.52299,4,
0,0.00469859,0.305462,0.522066,165748,14.9173,1.52299,3,
0,0.00469589,0.306183,0.521766,164317,14.7885,1.52455,4,
0,0.0046948,0.306988,0.521644,162894,14.6604,1.52612,4,
0,0.0046948,0.306989,0.521644,162892,14.6603,1.52612,3,
0,0.0046948,0.306996,0.521644,162880,14.6592,1.52613,2,
0,0.00469477,0.307087,0.521641,162728,14.6455,1.5263,1,
0,0.00469714,0.308928,0.521904,159930,14.3937,1.52942,3,
0,0.0047043,0.310996,0.5227,157217,14.1495,1.53255,3,
0,0.00470432,0.311,0.522702,157212,14.149,1.53256,2,
0,0.00471551,0.313246,0.523946,154604,13.9144,1.53568,3,
0,0.00473013,0.315633,0.52557,152115,13.6904,1.53881,3,
0,0.00473015,0.315636,0.525572,152113,13.6901,1.53881,2,
0,0.00473033,0.315664,0.525593,152085,13.6876,1.53885,1,
0,0.00473215,0.315937,0.525794,151816,13.6635,1.53919,2,
0,0.004734,0.316211,0.526,151549,13.6394,1.53954,2,
0,0.004734,0.316211,0.526,151549,13.6394,1.53954,0,
0,0.00475222,0.318736,0.528025,149220,13.4298,1.54266,4,
0,0.00477299,0.321351,0.530333,147030,13.2327,1.54579,4,
0,0.00477301,0.321352,0.530334,147029,13.2326,1.54579,3,
0,0.00479608,0.324043,0.532898,144985,13.0487,1.54892,4,
0,0.00482126,0.326797,0.535696,143098,12.8788,1.55204,4,
0,0.00482127,0.326798,0.535697,143097,12.8787,1.55204,3,
0,0.00482138,0.32681,0.535709,143090,12.8781,1.55206,2,
0,0.00487757,0.332476,0.541953,139818,12.5836,1.55831,3,
0,0.00494092,0.338308,0.548992,137282,12.3554,1.56456,3,
0,0.00494102,0.338316,0.549002,137279,12.3551,1.56456,2,
0,0.00494192,0.338395,0.549102,137250,12.3525,1.56465,1,
0,0.0050121,0.344354,0.556899,135540,12.1986,1.5709,3,
0,0.00508867,0.350403,0.565408,134706,12.1236,1.57715,3,
0,0.00508877,0.350411,0.565419,134706,12.1235,1.57716,2,
0,0.00517136,0.35652,0.574596,134771,12.1294,1.58341,3,
0,0.00525937,0.362662,0.584374,135699,12.2129,1.58966,3,
0,0.00525947,0.362669,0.584386,135700,12.213,1.58966,2,
0,0.00526035,0.362728,0.584483,135713,12.2142,1.58972,1,
0,0.00526863,0.36329,0.585404,135838,12.2255,1.59029,0,
0,0.00536176,0.36944,0.595751,137606,12.3845,1.59654,3,
0,0.0054587,0.37558,0.606523,139995,12.5996,1.60279,3,
0,0.00545878,0.375584,0.606531,139997,12.5998,1.6028,2,
0,0.0055588,0.381702,0.617645,142866,12.8579,1.60905,3,
0,0.00566128,0.387793,0.629032,146076,13.1468,1.6153,3,
0,0.00566133,0.387796,0.629037,146078,13.147,1.6153,2,
0,0.00566182,0.387824,0.629091,146093,13.1484,1.61533,1,
0,0.00587235,0.399914,0.652483,153083,13.7774,1.62783,2,
0,0.00608804,0.411878,0.676449,160224,14.4202,1.64033,2,
0,0.00608823,0.411888,0.67647,160230,14.4207,1.64034,1,
0,0.0060908,0.412029,0.676756,160313,14.4282,1.64049,0,
0,0.00653092,0.435601,0.725658,173029,15.5726,1.66549,1,
0,0.00697321,0.458786,0.774801,181613,16.3452,1.69049,1,
0,0.00697391,0.458824,0.774879,181623,16.3461,1.69053,0,
0,0.00719193,0.470323,0.799104,183976,16.5578,1.70303,2,
0,0.00740526,0.481791,0.822806,185027,16.6524,1.71553,2,
0,0.00740538,0.481798,0.82282,185027,16.6525,1.71554,1,
0,0.00761211,0.493246,0.84579,184894,16.6404,1.72804,2,
0,0.00781174,0.504677,0.867971,183825,16.5443,1.74054,2,
0,0.00781192,0.504687,0.867991,183824,16.5442,1.74055,1,
0,0.00781313,0.504758,0.868126,183815,16.5434,1.74063,0,
0,0.00800775,0.516193,0.889751,182225,16.4003,1.75313,2,
0,0.00820158,0.527681,0.911286,180663,16.2597,1.76563,2,
0,0.00820171,0.527689,0.911301,180662,16.2596,1.76564,1,
0,0.00839871,0.539277,0.93319,179662,16.1696,1.77814,2,
0,0.00860123,0.550979,0.955692,179581,16.1623,1.79064,2,
0,0.00860143,0.550991,0.955714,179582,16.1624,1.79065,1,
0,0.00860265,0.551061,0.95585,179585,16.1626,1.79072,0,
0,0.00881154,0.562857,0.97906,180545,16.2491,1.80322,2,
0,0.00902699,0.574707,1.003,182464,16.4217,1.81572,2,
0,0.00902719,0.574717,1.00302,182466,16.4219,1.81573,1,
0,0.00924965,0.586574,1.02774,185170,16.6653,1.82823,2,
0,0.00948027,0.598377,1.05336,188436,16.9593,1.84073,2,
0,0.00948052,0.59839,1.05339,188440,16.9596,1.84075,1,
0,0.0094822,0.598474,1.05358,188465,16.9618,1.84084,0,
0,0.0096013,0.604321,1.06681,190220,17.1198,1.84709,2,
0,0.00972359,0.610097,1.0804,191982,17.2784,1.85334,2,
0,0.0097237,0.610102,1.08041,191984,17.2785,1.85334,1,
0,0.00978627,0.612944,1.08736,192839,17.3555,1.85647,3,
0,0.00984997,0.615734,1.09444,193653,17.4288,1.85959,3,
0,0.00985002,0.615736,1.09445,193654,17.4288,1.85959,2,
0,0.00988233,0.617103,1.09804,194035,17.4631,1.86116,4,
0,0.00991495,0.618442,1.10166,194392,17.4952,1.86272,4,
0,0.00991496,0.618443,1.10166,194392,17.4953,1.86272,3,
0,0.00994789,0.619746,1.10532,194715,17.5244,1.86428,4,
0,0.00998107,0.620995,1.10901,194993,17.5494,1.86584,4,
0,0.00998111,0.620997,1.10901,194994,17.5494,1.86585,3,
0,0.00998132,0.621004,1.10904,194995,17.5496,1.86586,2,
0,0.00998216,0.621035,1.10913,195002,17.5501,1.86589,1,
0,0.00998479,0.621131,1.10942,195021,17.5519,1.86602,0,
0,0.0100014,0.621723,1.11127,195133,17.562,1.8668,3,
0,0.010018,0.622289,1.11311,195226,17.5703,1.86758,3,
0,0.010018,0.622289,1.11312,195226,17.5703,1.86758,2,
0,0.0100345,0.622822,1.11495,195294,17.5765,1.86836,3,
0,0.0100508,0.623312,1.11676,195333,17.58,1.86914,3,
0,0.0100508,0.623313,1.11676,195333,17.58,1.86915,2,
0,0.010051,0.623317,1.11678,195334,17.58,1.86915,1,
0,0.010059,0.623542,1.11767,195340,17.5806,1.86954,4,
0,0.0100669,0.623751,1.11854,195336,17.5803,1.86993,4,
0,0.0100669,0.623751,1.11854,195336,17.5803,1.86993,3,
0,0.0100746,0.623942,1.1194,195322,17.579,1.87032,4,
0,0.010082,0.624112,1.12023,195296,17.5766,1.87072,4,
0,0.0100821,0.624112,1.12023,195296,17.5766,1.87072,3,
0,0.0100821,0.624113,1.12023,195296,17.5766,1.87072,2,
0,0.0100893,0.62426,1.12104,195257,17.5731,1.87111,4,
0,0.0100962,0.624381,1.1218,195205,17.5685,1.8715,4,
0,0.0100962,0.624381,1.1218,195205,17.5685,1.8715,3,
0,0.0101027,0.624474,1.12252,195140,17.5626,1.87189,4,
0,0.0101088,0.624537,1.1232,195060,17.5554,1.87228,4,
0,0.0101088,0.624537,1.1232,195060,17.5554,1.87228,3,
0,0.0101089,0.624538,1.12321,195059,17.5553,1.87229,2,
0,0.0101093,0.624541,1.12326,195052,17.5547,1.87232,1,
0,0.0101104,0.624549,1.12337,195036,17.5532,1.87239,2,
0,0.0101114,0.624555,1.12349,195019,17.5517,1.87246,2,
0,0.0101114,0.624555,1.12349,195019,17.5517,1.87246,0,
0,0.0101167,0.624572,1.12408,194920,17.5428,1.87285,4,
0,0.0101214,0.624557,1.1246,194809,17.5328,1.87324,4,
0,0.0101214,0.624557,1.1246,194809,17.5328,1.87324,3,
0,0.0101256,0.624511,1.12506,194686,17.5218,1.87363,4,
0,0.0101291,0.624435,1.12545,194554,17.5099,1.87403,4,
0,0.0101291,0.624435,1.12546,194554,17.5099,1.87403,3,
0,0.0101291,0.624433,1.12546,194552,17.5097,1.87403,2,
0,0.0101321,0.624329,1.12579,194412,17.497,1.87442,4,
0,0.0101345,0.6242,1.12605,194264,17.4838,1.87481,4,
0,0.0101345,0.6242,1.12605,194264,17.4838,1.87481,3,
0,0.0101363,0.624048,1.12626,194111,17.47,1.8752,4,
0,0.0101377,0.623877,1.12641,193954,17.4559,1.87559,4,
0,0.0101377,0.623876,1.12641,193954,17.4559,1.87559,3,
0,0.0101377,0.623875,1.12641,193953,17.4558,1.8756,2,
0,0.0101378,0.623858,1.12642,193938,17.4544,1.87564,1,
0,0.0101387,0.623666,1.12652,193777,17.44,1.87603,4,
0,0.0101391,0.623459,1.12657,193615,17.4253,1.87642,4,
0,0.0101392,0.623459,1.12657,193614,17.4253,1.87642,3,
0,0.0101392,0.623239,1.12658,193450,17.4105,1.87681,4,
0,0.010139,0.623006,1.12655,193285,17.3956,1.8772,4,
0,0.010139,0.623006,1.12655,193285,17.3956,1.8772,3,
0,0.010139,0.623005,1.12655,193284,17.3955,1.8772,2,
0,0.0101376,0.622508,1.1264,192951,17.3656,1.87798,3,
0,0.0101351,0.621977,1.12613,192619,17.3357,1.87876,3,
0,0.0101351,0.621977,1.12613,192619,17.3357,1.87876,2,
0,0.0101351,0.621971,1.12612,192615,17.3354,1.87877,1,
0,0.0101348,0.621912,1.12609,192580,17.3322,1.87886,2,
0,0.0101345,0.621853,1.12605,192544,17.329,1.87894,2,
0,0.0101345,0.621853,1.12605,192544,17.329,1.87894,0,
0,0.0101268,0.620706,1.1252,191888,17.2699,1.8805,4,
0,0.0101166,0.619489,1.12407,191247,17.2122,1.88206,4,
0,0.0101166,0.619487,1.12406,191246,17.2121,1.88207,3,
0,0.0101046,0.61822,1.12273,190623,17.1561,1.88363,4,
0,0.0100911,0.616917,1.12123,190020,17.1018,1.88519,4,
0,0.0100911,0.616916,1.12123,190019,17.1017,1.88519,3,
0,0.010091,0.616907,1.12122,190015,17.1013,1.8852,2,
0,0.0100606,0.614223,1.11784,188867,16.998,1.88833,3,
0,0.0100269,0.611467,1.11409,187796,16.9016,1.89145,3,
0,0.0100268,0.611465,1.11409,187795,16.9016,1.89146,2,
0,0.0100263,0.611424,1.11403,187780,16.9002,1.8915,1,
0,0.00995174,0.605779,1.10575,185860,16.7274,1.89775,2,
0,0.00987061,0.600027,1.09673,184215,16.5793,1.904,2,
0,0.00987053,0.600021,1.09673,184213,16.5792,1.90401,1,
0,0.00986865,0.599891,1.09652,184179,16.5761,1.90415,0,
0,0.00978277,0.594075,1.08697,182795,16.4516,1.9104,2,
0,0.00969337,0.58822,1.07704,181649,16.3484,1.91665,2,
0,0.00969334,0.588218,1.07704,181648,16.3484,1.91665,1,
0,0.00960122,0.58234,1.0668,180724,16.2652,1.9229,2,
0,0.00950701,0.576451,1.05633,180004,16.2003,1.92915,2,
0,0.00950698,0.57645,1.05633,180003,16.2003,1.92915,1,
0,0.00931437,0.56467,1.03493,179093,16.1183,1.94165,2,
0,0.00911979,0.552928,1.01331,178706,16.0835,1.95415,2,
0,0.00911968,0.552921,1.0133,178706,16.0835,1.95416,1,
0,0.00911813,0.552827,1.01313,178704,16.0834,1.95426,0,
0,0.00892686,0.541165,0.991873,178520,16.0668,1.96676,1,
0,0.00874659,0.529647,0.971843,178007,16.0207,1.97926,1,
0,0.00874639,0.529633,0.971821,178006,16.0206,1.97928,0,
0,0.00866405,0.523975,0.962672,177373,15.9635,1.98553,1,
0,0.00858955,0.51843,0.954394,176303,15.8673,1.99178,1,
0,0.00858945,0.518422,0.954383,176301,15.8671,1.99178,0,
0,0.00855589,0.515711,0.950654,175552,15.7997,1.99491,2,
0,0.00852518,0.513052,0.947242,174636,15.7172,1.99803,2,
0,0.00852516,0.513051,0.94724,174635,15.7171,1.99804,1,
0,0.0084976,0.510454,0.944177,173533,15.6179,2.00116,2,
0,0.00847345,0.507931,0.941494,172232,15.5009,2.00429,2,
0,0.00847343,0.507929,0.941492,172231,15.5008,2.00429,1,
0,0.00847329,0.507914,0.941477,172222,15.5,2.00431,0,
0,0.00845285,0.505477,0.939206,170713,15.3642,2.00743,1,
0,0.00843636,0.503139,0.937373,168996,15.2097,2.01056,1,
0,0.00843634,0.503137,0.937371,168994,15.2095,2.01056,0,
0,0.00842413,0.500916,0.936014,167076,15.0368,2.01369,2,
0,0.00841669,0.498838,0.935188,164970,14.8473,2.01681,2,
0,0.00841668,0.498835,0.935187,164966,14.847,2.01682,1,
0,0.00841501,0.497861,0.935001,163850,14.7465,2.01838,3,
0,0.0084149,0.496941,0.934989,162698,14.6428,2.01994,3,
0,0.0084149,0.49694,0.934989,162698,14.6428,2.01994,2,
0,0.0084166,0.496085,0.935178,161515,14.5363,2.0215,3,
0,0.00842044,0.49531,0.935604,160309,14.4278,2.02307,3,
0,0.00842045,0.495309,0.935605,160308,14.4277,2.02307,2,
0,0.00842048,0.495304,0.935609,160300,14.427,2.02308,1,
0,0.00842067,0.495277,0.93563,160254,14.4229,2.02314,0,
0,0.0084236,0.49493,0.935956,159647,14.3682,2.02392,3,
0,0.00842727,0.494613,0.936363,159038,14.3134,2.0247,3,
0,0.00842727,0.494613,0.936363,159038,14.3134,2.0247,2,
0,0.00843177,0.494332,0.936863,158432,14.2588,2.02548,3,
0,0.00843721,0.494093,0.937468,157831,14.2048,2.02626,3,
0,0.00843722,0.494093,0.937469,157830,14.2047,2.02626,2,
0,0.00843725,0.494092,0.937472,157827,14.2044,2.02627,1,
0,0.00844377,0.493903,0.938196,157236,14.1513,2.02705,3,
0,0.00845148,0.493773,0.939053,156662,14.0996,2.02783,3,
0,0.00845149,0.493772,0.939055,156661,14.0995,2.02783,2,
0,0.00845584,0.493733,0.939537,156383,14.0745,2.02822,4,
0,0.00846052,0.493711,0.940058,156112,14.0501,2.02861,4,
0,0.00846053,0.493711,0.940059,156112,14.05,2.02861,3,
0,0.00846557,0.49371,0.940619,155849,14.0264,2.029,4,
0,0.00847097,0.49373,0.941219,155596,14.0037,2.02939,4,
0,0.00847098,0.49373,0.94122,155596,14.0037,2.0294,3,
0,0.00847101,0.49373,0.941223,155595,14.0035,2.0294,2,
0,0.00847121,0.493731,0.941245,155586,14.0028,2.02941,1,
0,0.00847219,0.493737,0.941354,155543,13.9989,2.02948,0,
0,0.00847803,0.493783,0.942003,155304,13.9774,2.02987,5,
0,0.00848423,0.493853,0.942692,155079,13.9571,2.03026,5,
0,0.00848423,0.493853,0.942693,155078,13.9571,2.03026,4,
0,0.00849077,0.493946,0.943419,154867,13.938,2.03065,5,
0,0.00849763,0.494062,0.944181,154671,13.9203,2.03104,5,
0,0.00849763,0.494062,0.944181,154670,13.9203,2.03104,4,
0,0.00849769,0.494063,0.944188,154669,13.9202,2.03105,3,
0,0.00850484,0.494202,0.944982,154489,13.904,2.03144,5,
0,0.00851225,0.494364,0.945806,154326,13.8893,2.03183,5,
0,0.00851226,0.494364,0.945807,154326,13.8893,2.03183,4,
0,0.0085199,0.494546,0.946655,154179,13.8761,2.03222,5,
0,0.00852773,0.494748,0.947525,154050,13.8645,2.03261,5,
0,0.00852773,0.494749,0.947526,154050,13.8645,2.03261,4,
0,0.00852779,0.49475,0.947533,154049,13.8644,2.03261,3,
0,0.00852831,0.494764,0.947591,154041,13.8637,2.03264,2,
0,0.00853631,0.494985,0.948479,153930,13.8537,2.03303,5,
0,0.00854443,0.495223,0.949381,153834,13.8451,2.03342,5,
0,0.00854444,0.495223,0.949382,153834,13.845,2.03342,4,
0,0.00855265,0.495476,0.950294,153753,13.8378,2.03381,5,
0,0.00856093,0.495741,0.951215,153687,13.8319,2.0342,5,
0,0.00856094,0.495741,0.951215,153687,13.8319,2.0342,4,
0,0.00856098,0.495743,0.95122,153687,13.8318,2.0342,3,
0,0.00857767,0.496308,0.953075,153595,13.8235,2.03498,4,
0,0.00859443,0.49691,0.954937,153549,13.8194,2.03577,4,
0,0.00859446,0.496911,0.95494,153549,13.8194,2.03577,3,
0,0.00859472,0.49692,0.954969,153548,13.8194,2.03578,2,
0,0.00859648,0.496985,0.955164,153546,13.8192,2.03586,3,
0,0.00859824,0.497051,0.95536,153544,13.819,2.03594,3,
0,0.00859824,0.497051,0.95536,153544,13.819,2.03594,1,
0,0.00861497,0.497687,0.957219,153547,13.8192,2.03672,4,
0,0.00863162,0.498345,0.959069,153582,13.8224,2.03751,4,
0,0.00863164,0.498345,0.959071,153582,13.8224,2.03751,3,
0,0.00864819,0.499019,0.96091,153646,13.8281,2.03829,4,
0,0.00866462,0.499707,0.962736,153734,13.836,2.03907,4,
0,0.00866463,0.499707,0.962736,153734,13.836,2.03907,3,
0,0.0086647,0.49971,0.962744,153734,13.8361,2.03907,2,
0,0.0086972,0.501117,0.966356,153970,13.8573,2.04063,3,
0,0.00872923,0.502552,0.969915,154271,13.8844,2.0422,3,
0,0.00872925,0.502553,0.969917,154271,13.8844,2.0422,2,
0,0.00872957,0.502567,0.969953,154274,13.8847,2.04221,1,
0,0.00873487,0.502809,0.970541,154330,13.8897,2.04247,2,
0,0.00874015,0.503051,0.971128,154386,13.8948,2.04273,2,
0,0.00874015,0.503051,0.971128,154386,13.8948,2.04273,0,
0,0.00886382,0.50896,0.984869,156044,14.044,2.04898,3,
0,0.00898291,0.514961,0.998102,158051,14.2246,2.05523,3,
0,0.00898311,0.514971,0.998123,158055,14.2249,2.05524,2,
0,0.00909905,0.521002,1.01101,160231,14.4208,2.06149,3,
0,0.00921261,0.527042,1.02362,162475,14.6228,2.06774,3,
0,0.00921264,0.527044,1.02363,162476,14.6228,2.06775,2,
0,0.0092133,0.527079,1.0237,162489,14.624,2.06778,1,
0,0.00943479,0.539144,1.04831,166923,15.0231,2.08028,2,
0,0.00964998,0.551158,1.07222,170968,15.3872,2.09278,2,
0,0.00965011,0.551165,1.07223,170971,15.3874,2.09279,1,
0,0.00965212,0.551279,1.07246,171006,15.3906,2.09291,0,
0,0.0100668,0.575107,1.11853,177054,15.9348,2.11791,1,
0,0.0104687,0.598774,1.16319,180625,16.2562,2.14291,1,
0,0.0104691,0.598801,1.16324,180628,16.2565,2.14294,0,
0,0.0108717,0.622563,1.20797,183751,16.5376,2.16794,1,
0,0.0112827,0.646532,1.25363,188278,16.945,2.19294,1,
0,0.0112831,0.646557,1.25368,188284,16.9455,2.19296,0,
0,0.0117025,0.670683,1.30028,194874,17.5386,2.21796,1,
0,0.0121276,0.694897,1.34751,203549,18.3194,2.24296,1,
0,0.0121278,0.694907,1.34753,203553,18.3198,2.24297,0,
0,0.0125563,0.719169,1.39514,214201,19.2781,2.26797,1,
0,0.0129867,0.743456,1.44296,226720,20.4048,2.29297,1,
0,0.0129867,0.743459,1.44297,226722,20.4049,2.29298,0,
0,0.013418,0.767763,1.49089,241042,21.6938,2.31798,1,
0,0.0138496,0.792078,1.53885,257123,23.1411,2.34298,1,
0,0.0138497,0.792079,1.53885,257124,23.1411,2.34298,0,

==> Data/Snapping_serial.csv <==
Deformation norm,point 0 - x,point 0 - y,Eps,Sigma,Lambda,Indicator
0,0,0,0,0,0,0
0.075103,0,0.00131065,0.145628,106239,9.56147,3980.42
0.115572,0,0.00201935,0.224372,147636,13.2872,3493.5
0.209532,0,0.00365385,0.405984,188987,17.0088,1370.99
0.255366,0,0.00436565,0.485072,177659,15.9893,-1720.91
0.299801,0,0.00506911,0.563235,165886,14.9297,-2104.06
0.344536,0,0.00586361,0.651512,175436,15.7892,4045.62
0.381354,0,0.00657371,0.730412,191622,17.246,4111.25
0.39971,0,0.0069549,0.772766,199551,17.9596,3953.81
0.409386,0,0.00717496,0.797218,202867,18.2581,2277.03
0.414241,0,0.00730293,0.811436,203744,18.337,1161.16
0.416793,0,0.0074075,0.823056,202612,18.2351,-43337.7
0.408961,0,0.00739795,0.821995,193218,17.3897,-1383.39
0.378881,0,0.00699227,0.776919,176892,15.9203,-1866.3
0.333587,0,0.00623119,0.692354,170681,15.3613,-6865.39
0.309734,0,0.00580396,0.644884,172775,15.5497,-2332.04
0.286424,0,0.00538788,0.598654,176488,15.8839,-2453.2
0.274781,0,0.00518726,0.576363,178245,16.0421,-2492.85
0.252131,0,0.0048409,0.537877,178114,16.0302,-2623.52
0.243891,0,0.00475017,0.527797,174201,15.6781,-426891
0.237918,0,0.00477062,0.530069,160991,14.4892,-1794.45
0.238277,0,0.00479304,0.53256,159286,14.3357,-9185.18
0.240297,0,0.00486343,0.540382,156150,14.0535,-361.003
0.245035,0,0.00498383,0.553759,154479,13.9031,-2999.85
0.267059,0,0.00543739,0.604154,161004,14.4904,3156.68
0.357287,0,0.00698953,0.776614,176623,15.8961,-357.894
0.447859,0,0.00855614,0.950682,190952,17.1856,3844.81
0.520524,0,0.00980844,1.08983,218198,19.6378,567.01
0.525641,0,0.00988209,1.09801,218171,19.6354,-650.365
0.53219,0,0.00992004,1.10223,209859,18.8873,-5453.33
0.51986,0,0.00959512,1.06612,192089,17.288,-10593.4
0.487706,0,0.00897075,0.99675,179332,16.1399,-11342.1
0.465311,0,0.00858199,0.953555,176745,15.907,-10782.3
0.425921,0,0.00786393,0.87377,168225,15.1402,-8613.58
0.420475,0,0.00768792,0.854213,159648,14.3684,-7087.13
0.418421,0,0.00759736,0.844151,155507,13.9956,-6347.73
0.411433,0,0.00739004,0.821115,152774,13.7497,-13376.8
0.40183,0,0.00717696,0.79744,155359,13.9823,-6513.58
0.383687,0,0.00676457,0.751619,171913,15.4722,-10092.5
0.387881,0,0.00682347,0.758163,173171,15.5853,-10280.8
0.435085,0,0.00760326,0.844807,173386,15.6047,-11485.3
0.4762,0,0.00829363,0.921515,182031,16.3828,-11502.3
0.480522,0,0.00835813,0.928681,186123,16.7511,-11447.1
0.482706,0,0.0083811,0.931234,190521,17.1469,-11136.6
0.481009,0,0.00828898,0.920998,199493,17.9544,-9732.43
0.47862,0,0.00820834,0.912038,201313,18.1182,-332784
0.476898,0,0.00814891,0.905434,201688,18.152,-8221.37
0.471245,0,0.00794041,0.882267,198801,17.8921,-10005.4
0.454502,0,0.007415,0.823889,181442,16.3298,-10793.5
0.414221,0,0.00664481,0.738313,172222,15.5,-7524.27
0.390283,0,0.00625989,0.695544,173901,15.6511,-10114.9
0.343669,0,0.00553539,0.615043,180466,16.2419,-10546.3
0.320073,0,0.00514395,0.57155,182310,16.4079,-11682.4
0.309714,0,0.00494144,0.549049,180727,16.2654,-10087.8
0.30425,0,0.00479171,0.532412,176168,15.8552,-9480.96
0.315936,0,0.00473214,0.525794,151817,13.6636,-5695.19
0.348291,0,0.00506135,0.562372,134894,12.1405,-688.33
0.360486,0,0.00522764,0.580848,135276,12.1749,1052.98
0.393337,0,0.00575676,0.63964,149210,13.4289,2939.9
0.451021,0,0.00682491,0.758323,179283,16.1355,3136.99
0.495233,0,0.00764728,0.849698,184766,16.6289,-132.497
0.539494,0,0.00840243,0.933603,179651,16.1686,-25505.2
0.584589,0,0.00921184,1.02354,184671,16.6204,3853.41
0.62014,0,0.00995816,1.10646,194807,17.5326,2308.19
0.624193,0,0.0100859,1.12066,195277,17.5749,-35785.6
0.624526,0,0.0101245,1.12494,194721,17.5249,-183595
0.613391,0,0.0100506,1.11674,188533,16.968,-1155.43
0.574995,0,0.00948345,1.05372,179855,16.1869,-1957.01
0.55174,0,0.00910013,1.01113,178685,16.0816,-2133.21
0.528674,0,0.00873207,0.97023,177924,16.0131,-2334.46
0.510183,0,0.00849486,0.943874,173404,15.6064,-2522.39
0.494324,0,0.00843192,0.93688,158414,14.2572,-1394.49
0.493996,0,0.00849387,0.943764,154775,13.9297,-269.723
0.496927,0,0.00859491,0.95499,153548,13.8193,-1184.64
0.502112,0,0.00871952,0.968836,154173,13.8756,2266.24
0.534936,0,0.00935822,1.0398,165402,14.8862,3003.64
0.614271,0,0.0107308,1.19231,182572,16.4315,1173.66
0.689104,0,0.0120256,1.33618,201292,18.1163,4674.04
0.741822,0,0.0129577,1.43974,225821,20.3239,5533.48
0.785998,0,0.0137417,1.52686,252939,22.7645,6262.16


==> Data/UAT/Compressible_analytical.csv <==
lambda,NH,MR,OG,NH,MR,OG
1,1,1,1,0,0,0
1.1,1.009948617,1.009843674,1.009770166,430633.342397769,397485.96453328,422946.125462538
1.2,1.019885065,1.019503233,1.019165214,856567.73192521,789892.547957278,825848.129536802
1.3,1.029907852,1.029118625,1.028283688,1282101.5893179,1181670.49005477,1213419.73535819
1.4,1.040080036,1.038780767,1.037197459,1709888.58393843,1575607.4844988,1589074.34100865
1.5,1.050441277,1.048548987,1.0459609,2141513.86481106,1973410.1474277,1955373.24183858
1.6,1.061015402,1.058461624,1.054616625,2577853.82447332,2376065.17363921,2314303.47476574
1.7,1.071815343,1.068542735,1.063199181,3019309.08898282,2784072.15337493,2667455.82384075
1.8,1.082846443,1.078806482,1.071737505,3465959.69594348,3197598.37013168,3016142.31309128
1.9,1.094108741,1.089260083,1.080256591,3917671.03391992,3616584.41598926,3361475.49938916
2,1.105598565,1.099905842,1.088778638,4374167.27271468,4040817.77505268,3704422.9408625
2.1,1.117309683,1.110742584,1.097323861,4835083.11124698,4469984.88284731,4045845.22495657
2.2,1.129234127,1.121766678,1.105911053,5300000.35410494,4903708.3608507,4386522.59989614
2.3,1.141362797,1.132972778,1.114557989,5768473.91152038,5341573.89749361,4727173.82270104
2.4,1.153685907,1.144354372,1.123281705,6240050.2277549,5783149.58268641,5068469.36129817
2.5,1.166193309,1.155904183,1.132098691,6714280.18099522,6227999.84452055,5411040.56618762
2.6,1.178874732,1.167614463,1.141025014,7190727.98803586,6675695.38385143,5755485.83990702
2.7,1.191719963,1.17947722,1.150076401,7668977.19965586,7125820.12713307,6102374.68299626
2.8,1.204718969,1.191484388,1.159268274,8148634.46776201,7577975.97836203,6452250.02356418
2.9,1.217861988,1.203627935,1.168615759,8629331.75795331,8031785.86216283,6805629.35847806
3,1.231139594,1.215899969,1.178133678,9110727.40316778,8486895.58888187,7163005.03309384
3.1,1.244542736,1.22829279,1.187836522,9592506.29269735,8942974.745714,7524843.85809273
3.2,1.258062763,1.240798942,1.197738403,10074379.4715266,9399716.910411,7891586.23983081
3.3,1.271691439,1.253411243,1.207853015,10556083.3256459,9856839.39496736,8263645.13774805
3.4,1.285420947,1.266122802,1.21819357,11037378.4765197,10314082.5891433,8641404.78006816
3.5,1.299243884,1.278927036,1.22877275,11518048.4925375,10771209.0791105,9025219.45648981
3.6,1.313153255,1.291817665,1.239602643,11997898.5070747,11228002.5972224,9415412.31310834
3.7,1.327142462,1.304788723,1.250694694,12476753.7849873,11684266.8693942,9812274.36238521
3.8,1.34120529,1.317834544,1.262059652,12954458.2833626,12139824.3948819,10216063.6794426
3.9,1.355335893,1.330949764,1.273707522,13430873.237708,12594515.2282779,10627004.8721813
4,1.369528772,1.344129304,1.285647534,13905875.7931007,13048195.7509478,11045288.8791427
4.1,1.383778765,1.357368365,1.297888103,14379357.6984116,13500737.4824097,11471073.047679
4.2,1.398081026,1.370662418,1.310436812,14851224.0656107,13952025.9266699,11904481.5770558
4.3,1.412431008,1.384007187,1.323300396,15321392.2056569,14401959.4701527,12345606.2660615
4.4,1.426824449,1.397398641,1.336484737,15789790.5359575,14850448.3407457,12794507.5722336
4.5,1.441257351,1.410832983,1.349994866,16256357.5732589,15297413.6200107,13251215.9522142
4.6,1.455725969,1.424306636,1.363834975,16721040.9891218,15742786.31821,13715733.4524404
4.7,1.470226793,1.437816232,1.378008435,17183796.7483667,16186506.5202139,14188035.5112964
4.8,1.484756535,1.451358599,1.392517822,17644588.3098346,16628522.5791897,14668072.9313261
4.9,1.499312115,1.464930755,1.407364947,18103385.8954745,17068790.3743248,15155773.982308
5,1.513890648,1.478529892,1.422550895,18560165.8206327,17507272.6277794,15651046.5819536
5.1,1.528489432,1.492153369,1.438076063,19014909.8809458,17943938.2597406,16153780.5300291
5.2,1.543105937,1.505798703,1.453940205,19467604.7912587,18378761.8248171,16663849.740085
5.3,1.557737791,1.519463555,1.470142477,19918241.6883061,18811722.9670948,17181114.4471002
5.4,1.572382775,1.53314573,1.486681487,20366815.6478659,19242805.9199912,17705423.339802
5.5,1.587038809,1.546843161,1.503555339,20813325.280222,19671999.0764894,18236615.6330229
5.6,1.601703947,1.560553903,1.520761685,21257772.3306441,20099294.5587365,18774522.996701
5.7,1.616376363,1.574276128,1.538297769,21700161.357545,20524687.8514611,19318971.3932463
5.8,1.631054349,1.588008118,1.556160477,22140499.391034,20948177.4594141,19869782.7388214
5.9,1.645736306,1.601748256,1.574346374,22578795.6540187,21369764.5923515,20426776.489048
6,1.660420733,1.615495022,1.592851755,23015061.3264231,21789452.8796042,20989770.9752348
6.09999999999999,1.675106228,1.629246986,1.611672679,23449309.2721163,22207248.1014297,21558584.6853519
6.19999999999999,1.689791473,1.643002801,1.630805007,23881553.8777157,22623157.9730386,22133037.3598966
6.3,1.704475239,1.656761206,1.65024444,24311810.8012693,23037191.9033524,22712950.9212291
6.4,1.719156371,1.670521009,1.669986545,24740096.8569075,23449360.8376121,23298150.3464429
6.5,1.733833788,1.684281092,1.690026793,25166429.8314887,23859677.0262763,23888464.2858657
6.59999999999999,1.748506478,1.698040402,1.710360576,25590828.3468584,24268153.9130034,24483725.7282211
6.69999999999999,1.763173494,1.711797951,1.730983238,26013311.7316924,24674805.961716,25083772.4063931
6.79999999999999,1.777833948,1.725552809,1.751890095,26433899.9217428,25079648.5356208,25688447.1809946
6.89999999999999,1.79248701,1.7393041,1.773076453,26852613.3394029,25482697.7573146,26297598.3352051
7,1.807131903,1.753051002,1.794537627,27269472.8121843,25883970.4438796,26911079.755398
7.09999999999999,1.821767898,1.766792743,1.816268955,27684499.5037573,26283483.957294,27528751.0728214
7.19999999999999,1.836394315,1.780528593,1.838265809,28097714.8107582,26681256.1488239,28150477.7599513
7.29999999999999,1.851010517,1.794257872,1.860523611,28509140.3197874,27077305.2568224,28776131.090612
7.39999999999999,1.865615909,1.807979936,1.883037839,28918797.7359499,27471649.8657357,29405588.155754
7.49999999999999,1.880209934,1.821694182,1.905804037,29326708.841891,27864308.8057478,30038731.7739747
7.59999999999999,1.89479207,1.835400042,1.928817819,29732895.4569026,28255301.1128376,30675450.4315199
7.69999999999999,1.909361835,1.849096986,1.952074881,30137379.3361823,28644645.9652479,31315638.0692905
7.79999999999999,1.923918773,1.862784513,1.975571,30540182.2312959,29032362.6589055,31959194.0111753
7.89999999999999,1.938462461,1.876462154,1.999302037,30941325.7847064,29418470.5401093,32606022.8123809
7.99999999999999,1.952992505,1.890129468,2.023263945,31340831.5182534,29802988.9671797,33256034.00577
8.09999999999999,1.967508538,1.903786043,2.047452766,31738720.8101045,30185937.3123085,33909141.9898158
8.19999999999999,1.982010217,1.917431491,2.071864636,32135014.8849673,30567334.8646031,34565265.78095
8.29999999999999,1.996497222,1.93106545,2.096495784,32529734.7908453,30947200.8667202,35224328.8439158
8.39999999999999,2.010969258,1.944687579,2.12134253,32922901.3512478,31325554.4787326,35886258.9322109
8.49999999999999,2.02542605,1.95829756,2.14640129,33314535.1832927,31702414.7167062,36550987.8067693
8.59999999999999,2.039867344,1.971895096,2.171668573,33704656.6646898,32077800.4663072,37218451.0788284
8.69999999999999,2.054292902,1.985479908,2.197140978,34093285.958898,32451730.4641193,37888588.0547445
8.79999999999999,2.068702506,1.999051736,2.222815196,34480442.9585533,32824223.2910967,38561341.4947335
8.89999999999999,2.083095954,2.012610337,2.248688006,34866147.305567,33195297.3303614,39236657.475675
8.99999999999999,2.09747306,2.026155485,2.274756277,35250418.3757839,33564970.7839993,39914485.1504198
9.09999999999999,2.111833652,2.039686968,2.301016963,35633275.2846617,33933261.6642079,40594776.6348567
9.19999999999999,2.126177573,2.053204591,2.327467102,36014736.8652169,34300187.7364916,41277486.8289327
9.29999999999999,2.140504679,2.06670817,2.354103814,36394821.6766828,34665766.6027475,41962573.260284
9.39999999999999,2.154814837,2.080197537,2.380924303,36773548.0152058,35030015.5981382,42649995.8560918
9.49999999999999,2.169107929,2.093672533,2.407925846,37150933.8648244,35392951.8582376,43339716.9692864
9.59999999999999,2.183383843,2.107133014,2.4351058,37526996.9817091,35754592.2777763,44031701.067447
9.69999999999999,2.197642483,2.120578846,2.462461596,37901754.7854027,36114953.5312094,44725914.6755076
9.79999999999999,2.211883759,2.134009903,2.489990736,38275224.4560234,36474052.0219972,45422326.2697026
9.89999999999999,2.226107592,2.147426074,2.517690793,38647422.8779978,36831903.9684664,46120906.1179279
9.99999999999999,2.240313911,2.160827253,2.545559406,39018366.667284,37188525.3131342,46821626.2271808
10.1,2.254502654,2.174213344,2.573594283,39388072.1574585,37543931.7686627,47524460.1344606
10.2,2.268673766,2.187584261,2.601793194,39756555.4182537,37898138.8125797,48229382.9083728
10.3,2.282827201,2.200939924,2.63015397,40123832.2317354,38251161.6824766,48936371.0357041
10.4,2.296962917,2.214280261,2.658674505,40489918.1448195,38603015.3826645,49645402.2487204
10.5,2.311080882,2.227605209,2.687352748,40854828.4026482,38953714.6695248,50356455.5701454
10.6,2.325181069,2.240914709,2.716186705,41218578.0020458,39303274.0814291,51069511.1529917
10.7,2.339263453,2.25420871,2.745174436,41581181.7249715,39651707.9141572,51784550.2316396
10.8,2.353328023,2.267487168,2.774314056,41942654.0043933,39999030.2183467,52501554.9911963
10.9,2.367374765,2.280750042,2.803603727,42303009.1141293,40345254.8654953,53220508.640066
11,2.381403673,2.293997299,2.833041661,42662261.0465433,40690395.4221517,53941395.2468871
11.1,2.395414748,2.307228911,2.862626121,43020423.5235478,41034465.29609,54664199.6229381
11.2,2.409407992,2.320444852,2.892355411,43377510.0658018,41377477.6679929,55388907.4574256
11.3,2.423383412,2.333645103,2.922227882,43733533.9484175,41719445.4558036,56115505.0983188
11.4,2.437341019,2.346829652,2.952241928,44088508.2134916,42060381.4068807,56843979.5613186
11.5,2.45128083,2.359998486,2.982395984,44442445.6479728,42400298.0286001,57574318.4988627
11.6,2.46520286,2.373151597,3.012688523,44795358.8785649,42739207.658777,58306510.196945
11.7,2.479107134,2.386288986,3.043118061,45147260.2330134,43077122.3600541,59040543.388966
11.8,2.492993674,2.39941065,3.073683147,45498161.8943001,43414054.0620872,59776407.4225716
11.9,2.506862511,2.412516595,3.104382371,45848075.7609167,43750014.4439272,60514092.0090662
12,2.520713672,2.425606827,3.135214352,46197013.6029135,44085015.0180669,61253587.4468208
12.1,2.534547191,2.438681355,3.166177747,46544986.9331908,44419067.1078886,61994884.3514891
12.2,2.548363105,2.451740196,3.197271247,46892007.056687,44752181.787947,62737973.695401
12.3,2.56216145,2.46478336,3.228493568,47238085.1208821,45084370.0305833,63482846.9734404
12.4,2.575942266,2.477810869,3.259843464,47583232.0577478,45415642.5739699,64229495.8404709
12.5,2.589705595,2.490822742,3.291319715,47927458.6098993,45746009.9716747,64977912.3541393
12.6,2.60345148,2.503819003,3.322921131,48270775.3450605,46075482.6311583,65728088.83378
12.7,2.617179969,2.516799676,3.354646547,48613192.6090839,46404070.7288388,66480017.940811
12.8,2.630891104,2.529764786,3.386494827,48954720.6637101,46731784.3727881,67233692.5403382
12.9,2.644584939,2.542714366,3.418464862,49295369.4666732,47058633.3681778,67989105.7113174
13,2.658261522,2.555648444,3.450555566,49635148.8962362,47384627.4553251,68746250.8095681
13.1,2.671920904,2.568567053,3.482765878,49974068.6423645,47709776.1869733,69505121.3836153
13.2,2.685563138,2.581470227,3.515094761,50312138.2211509,48034088.9421389,70265711.1663168
13.3,2.699188279,2.594358002,3.5475412,50649366.9768793,48357574.9529775,71028014.0936582
13.4,2.71279638,2.607230411,3.580104202,50985764.1347178,48680243.31943,71792024.2749372
13.5,2.726387499,2.620087499,3.612782798,51321338.7146635,49002102.9216305,72557735.9129069
13.6,2.739961693,2.632929301,3.645576036,51656099.6093742,49323162.587551,73325143.454618
13.7,2.753519018,2.645755858,3.678482986,51990055.5867646,49643430.9415977,74094241.4383092
13.8,2.767059533,2.658567213,3.711502738,52323215.2412454,49962916.4829933,74865024.5192166
13.9,2.780583301,2.671363409,3.744634399,52655586.982562,50281627.5228973,75637487.5232548
14,2.794090377,2.684144489,3.777877098,52987179.1921571,50599572.3546496,76411625.2951566
14.1,2.807580825,2.696910496,3.811229976,53318000.0069267,50916759.0222706,77187432.9359515
14.2,2.821054707,2.709661481,3.844692199,53648057.4624913,51233195.4645054,77964905.4446507
14.3,2.834512083,2.722397485,3.878262941,53977359.4957587,51548889.5563778,78744038.1412616
14.4,2.847953015,2.735118557,3.9119414,54305913.8952082,51863848.9537364,79524826.2304071
14.5,2.861377569,2.747824746,3.945726785,54633728.2764366,52178081.2653924,80307265.1232383
14.6,2.874785806,2.760516099,3.979618322,54960810.2016536,52491593.9101471,81091350.2632372
14.7,2.88817779,2.773192665,4.013615251,55287167.0773073,52804394.2636736,81877077.1886569
14.8,2.901553584,2.785854496,4.047716828,55612806.2083362,53116489.514665,82664441.4638299
14.9,2.914913255,2.79850164,4.081922324,55937734.7341479,53427886.7857591,83453438.6901692
15,2.928256865,2.811134148,4.116231017,56261959.749246,53738593.0688474,84244064.7053044


==> Data/UAT/Incompressible_analytical.csv <==
lambda,NH,MR,OG
1,0,0,0
1.1,451363.636363637,446234.504132232,442610.7317615
1.2,910000.000000001,891041.666666668,874045.59440529
1.3,1381153.84615385,1341312.86982249,1298555.09567804
1.4,1868571.42857143,1801836.73469388,1719310.57659766
1.5,2375000,2276041.66666667,2138788.64502011
1.6,2902500,2766445.3125,2559013.83312324
1.7,3452647.05882353,3274937.28373703,2981717.7882261
1.8,4026666.66666667,3802962.96296297,3408447.36181464
1.9,4625526.31578948,4351646.46814405,3840640.34424956
2,5250000.00000001,4921875.00000001,4279680.11067931
2.1,5900714.2857143,5514357.99319729,4726936.167213
2.2,6578181.81818183,6129669.42148761,5183795.05645714
2.3,7282826.08695653,6768278.59168243,5651684.53874758
2.4,8015000.00000001,7430572.91666668,6132092.99898174
2.5,8775000.00000001,8116875.00000001,6626585.40885193
2.6,9563076.92307693,8827455.62130179,7136816.76770954
2.7,10379444.4444445,9562543.72427985,7664543.67347384
2.8,11224285.7142857,10322334.1836735,8211634.49002486
2.9,12097758.6206897,11106993.9060642,8780078.44959442
3,13000000,11916666.6666667,9371993.9388783
3.1,13931129.0322581,12751476.9771072,9989636.15370575
3.2,14891250,13611533.203125,10635404.2610731
3.3,15880454.5454546,14496930.0964188,11311848.1737977
3.4,16898823.5294118,15407750.8650519,12021675.0183301
3.5,17946428.5714286,16344068.877551,12767755.3578654
3.6,19023333.3333334,17305949.0740741,13553129.2190793
3.7,20129594.5945946,18293449.1417093,14381011.960342
3.8,21265263.1578948,19306620.498615,15254800.011265
3.9,22430384.6153847,20345509.122288,16178076.5072811
4,23625000,21410156.25,17154616.8381799
4.1,24849146.3414635,22500598.9738251,18188394.1257966
4.2,26102857.1428572,23616870.7482994,19283584.6431256
4.3,27386162.7906977,24759001.825311,20444573.1848122
4.4,28699090.909091,25927019.6280992,21675958.3971409
4.5,30041666.6666667,27120949.0740741,22982558.0741656
4.6,31413913.0434783,28340812.8544424,24369414.4254483
4.7,32815851.0638298,29586631.6772296,25841799.3199189
4.8,34247500.0000001,30858424.4791667,27405219.5095958
4.9,35708877.5510205,32156208.6109955,29065421.8362788
5,37200000.0000001,33480000.0000001,30828398.4238099
5.1,38720882.3529412,34829813.2929643,32700391.858075
5.2,40271538.4615385,36205661.9822486,34687900.3565731
5.3,41851981.1320755,37607558.517266,36797682.9290884
5.40000000000001,43462222.2222223,39035514.4032923,39036764.5307648
5.5,45102272.7272728,40489540.2892563,41412441.208681
5.60000000000001,46772142.8571429,41969646.0459184,43932285.2428593
5.7,48471842.1052632,43475840.8356418,46604150.2825015
5.80000000000001,50201379.3103449,45008133.174792,49436176.4781285
5.90000000000001,51960762.7118645,46566530.9896582,52436795.6102005
6.00000000000001,53750000.0000001,48151041.6666668,55614736.2147142
6.10000000000001,55569098.3606558,49761672.0975545,58979028.7061991
6.20000000000001,57418064.5161291,51398428.7200833,62539010.4984788
6.30000000000001,59296904.7619049,53061317.5547998,66304331.123509
6.40000000000001,61205625.0000001,54750344.2382813,70284957.3485643
6.50000000000001,63144230.7692309,56465514.0532545,74491178.2920042
6.60000000000001,65112727.2727274,58206831.955923,78933610.5378215
6.70000000000001,67111119.4029852,59974302.6008021,83623203.2491459
6.80000000000001,69139411.764706,61767930.3633219,88571243.280854
6.90000000000001,71197608.6956523,63587719.3604286,93789360.2914155
7.00000000000001,73285714.2857144,65433673.4693879,99289531.8540897
7.10000000000001,75403732.3943663,67305796.3449714,105084088.567569
7.20000000000001,77551666.6666668,69204091.4351853,111185719.166157
7.30000000000001,79729520.5479454,71128561.9956842,117607475.629552
7.40000000000001,81937297.2972975,73079211.1029951,124362778.292301
7.50000000000001,84175000.0000002,75056041.6666669,131465420.952988
7.60000000000001,86442631.5789476,77059056.4404434,138929575.983187
7.70000000000001,88740194.8051951,79088258.0325521,146769799.43624
7.80000000000001,91067692.3076926,81143648.9151876,155001036.155892
7.90000000000001,93425126.5822788,83225231.4332641,163638624.884806
8.00000000000001,95812500.0000003,85333007.8125002,172698303.372995
8.10000000000001,98229814.8148151,87466980.1668956,182196213.486192
8.20000000000001,100677073.170732,89627150.5056517,192148906.314178
8.30000000000001,103154277.108434,91813520.7395851,202573347.279091
8.40000000000001,105661428.571429,94026092.6870751,213486921.243717
8.50000000000001,108198529.411765,96264868.0795851,224907437.619795
8.60000000000001,110765581.395349,98529848.5667932,236853135.476335
8.70000000000002,113362586.206897,100821035.721364,249342688.647963
8.80000000000002,115989545.454546,103138431.043389,262395210.8433
8.90000000000002,118646460.674158,105482035.964525,276030260.753383
9.00000000000002,121333333.333334,107851851.851852,290267847.160132
9.10000000000002,124050164.835165,110247880.011472,305128434.044873
9.20000000000002,126796956.52174,112670121.691872,320632945.696911
9.30000000000002,129573709.67742,115118578.087063,336802771.822174
9.40000000000002,132380425.531915,117593250.339521,353659772.651904
9.50000000000002,135217105.263158,120094139.542937,371226284.051427
9.60000000000002,138083750.000001,122621246.744792,389525122.628981
9.70000000000002,140980360.824743,125174572.948773,408579590.844615
9.80000000000002,143906938.775511,127754119.117035,428413482.119155
9.90000000000002,146863484.848485,130359886.17233,449051085.943239
10,149850000.000001,132991875.000001,470517192.986422
10.1,152866485.148516,135650086.449858,492837100.20635
10.2,155912941.176471,138334521.337948,516036615.957999
10.3,158989368.93204,141045180.448205,540142065.102991
10.4,162095769.23077,143782064.534024,565180294.118969
10.5,165232142.857144,146545174.319729,591178676.209044
10.6,168398490.566039,149334510.501959,618165116.411306
10.7,171594813.084113,152150073.750983,646168056.708406
10.8,174821111.111112,154991864.711935,675216481.137194
10.9,178077385.321102,157859884.005977,705339920.898427
11,181363636.363637,160754132.231406,736568459.466534
11.1,184679864.864866,163674609.964695,768932737.699452
11.2,188026071.428572,166621317.76148,802463958.948511
11.3,191402256.637169,169594256.157492,837193894.168383
11.4,194808421.052633,172593425.669438,873154887.027088
11.5,198244565.217392,175618826.795842,910379859.016057
11.6,201710689.655173,178670460.017837,948902314.560251
11.7,205206794.871796,181748325.799913,988756346.128333
11.8,208732881.355933,184852424.590636,1029976639.34289
11.9,212288949.579833,187982756.823319,1072598478.09071
12,215875000.000001,191139322.916668,1116657749.63311
12.1,219491033.057852,194322123.275392,1162190949.71631
12.2,223137049.180329,197531158.290783,1209235187.68187
12.3,226813048.780489,200766428.341266,1257828191.57712
12.4,230519032.258066,204027933.792925,1308008313.26573
12.5,234255000.000001,207315675.000001,1359814533.53824
12.6,238020952.380954,210629652.305368,1413286467.22266
12.7,241816889.763781,213969866.040983,1468464368.29513
12.8,245642812.500001,217336316.528322,1525389134.9906
12.9,249498720.930234,220729004.078783,1584102314.91357
13,253384615.384617,224147928.994084,1644646110.14883
13.1,257300496.183208,227593091.566635,1707063382.3723
13.2,261246363.636365,231064492.079891,1771397657.96184
13.3,265222218.045114,234562130.808696,1837693133.10815
13.4,269228059.701494,238086008.019605,1905994678.92567
13.5,273263888.88889,241636123.971195,1976347846.56354
13.6,277329705.882355,245212478.914361,2048798872.31658
13.7,281425510.948907,248815073.092601,2123394682.73629
13.8,285551304.347828,252443906.742282,2200182899.74191
13.9,289707086.330937,256098980.092906,2279211845.7315
14,293892857.142859,259780293.367349,2360530548.69302
14.1,298108617.021278,263487846.782105,2444188747.31551
14.2,302354366.197185,267221640.547512,2530236896.10023
14.3,306630104.895107,270981674.867966,2618726170.47182
14.4,310935833.333335,274767949.942131,2709708471.8896
14.5,315271551.72414,278580465.963141,2803236432.95875
14.6,319637260.273975,282419223.118786,2899363422.54159
14.7,324032959.183675,286284221.5917,2998143550.86892
14.8,328458648.648651,290175461.559534,3099631674.65128
14.9,332914328.859062,294092943.195128,3203883402.19036
15,337400000.000002,298036666.666669,3310955098.49031


==> Data/UAT/MR_compressible.csv <==
L1,L3,S,J
1,1,0,1
2.00876,0.740286,4185920,1.10084740824133
3.06752,0.631746,8861630,1.224256460683
4.13366,0.573978,13648900,1.36183736444373
5.20159,0.53808,18313800,1.50601680211738
6.2701,0.513396,22784400,1.6526444467016
7.33886,0.495191,27055000,1.79959214426635
8.40773,0.481064,31141600,1.9457385020887
9.47666,0.469678,35064900,2.09052678112922
10.5456,0.460229,38845300,2.23367126002981
11.6146,0.452206,42500200,2.37507264854757


==> Data/UAT/MR_incomp_balloon.csv <==
Lambda_1,Lambda_2,Lambda_3,Pressure,Pressure_s
1,1,1,0,0
1.16279,1.1628,0.739593,6106.77,4516.68
1.32543,1.3256,0.569152,9999.62,5690.95
1.48805,1.4884,0.451504,13152.4,5937.42
1.65067,1.65121,0.366891,16123.4,5914.18
1.81331,1.81402,0.30401,19159.8,5823.13
1.97594,1.97683,0.256009,22388.9,5729.94
2.13858,2.13966,0.21854,25887.2,5655.41
2.30121,2.30249,0.188732,29707.9,5604.71
2.46383,2.46533,0.164632,33892.4,5577.51
2.62644,2.62818,0.14487,38476.4,5571.67
2.78904,2.79104,0.128463,43492.2,5584.62
2.95162,2.95391,0.114694,48970.3,5613.92
3.1142,3.11679,0.103026,54939.9,5657.39
3.27675,3.27968,0.0930519,61429.9,5713.14
3.43929,3.44258,0.0844592,68468.4,5779.57
3.60182,3.60549,0.077004,76083.4,5855.32
3.76433,3.76842,0.0704942,84302.9,5939.25
3.92682,3.93136,0.0647763,93154.4,6030.36
4.08929,4.09432,0.0597269,102666,6127.84
4.25174,4.25729,0.0552458,112864,6230.97
4.41417,4.42028,0.0512508,123778,6339.14


==> Data/UAT/MR_incompressible.csv <==
L1,L3,S
1,1,0
1.99247,0.708442,4246330
3.04546,0.573025,9649460
4.10898,0.493325,18284100
5.17551,0.439565,34190100
6.24321,0.400218,64140100
7.31145,0.369827,118364000
8.37998,0.345445,211262000
9.44867,0.325323,362120000
10.5175,0.30835,595820000
11.5863,0.293783,943557000


==> Data/UAT/NH_compressible.csv <==
L1,L3,S,J
1,1,0,1
2.00962,0.742098,4418320,1.10671670803623
3.0688,0.635752,9442150,1.24034944217068
4.13509,0.57953,14545100,1.38879073837338
5.20308,0.544667,19481500,1.54355685201674
6.27163,0.520684,24189900,1.70031307293652
7.3404,0.502963,28674800,1.85691404928021
8.40928,0.489179,32959300,2.0123078576971
9.47821,0.478041,37068800,2.16599085749203
10.5472,0.468774,41026600,2.31773731807519
11.6162,0.460885,44852400,2.46745492813824


==> Data/UAT/NH_incomp_balloon.csv <==
Lambda_1,Lambda_2,Lambda_3,Pressure,Pressure_s
1,1,1,0,0
1.16279,1.16281,0.739588,5849.39,4326.3
1.32549,1.32559,0.569135,9135.13,5198.93
1.48817,1.48838,0.451476,11418.1,5154.45
1.65087,1.65117,0.366857,13261.8,4864.48
1.81358,1.81396,0.303973,14895.4,4527.04
1.97631,1.97675,0.255972,16421.1,4202.56
2.13905,2.13954,0.218503,17888,3907.82
2.30179,2.30234,0.188697,19321.3,3645.13
2.46454,2.46514,0.164598,20734.5,3412.14
2.62729,2.62793,0.144837,22135.3,3205.34
2.79003,2.79073,0.128432,23528.3,3021.14
2.95278,2.95352,0.114664,24916,2856.36
3.11553,3.11632,0.102997,26300.3,2708.27
3.27828,3.27912,0.0930243,27682.2,2574.56
3.44104,3.44191,0.0844327,29062.4,2453.28
3.60379,3.60471,0.0769787,30441.4,2342.83
3.76654,3.76751,0.0704699,31819.6,2241.83
3.92929,3.93031,0.064753,33197.2,2149.14
4.09204,4.0931,0.0597046,34574.2,2063.79
4.25479,4.2559,0.0552243,35951,1984.93
4.41754,4.4187,0.0512301,37327.4,1911.87


==> Data/UAT/NH_incompressible.csv <==
L1,L3,S
1,1,0
1.99247,0.708442,5202050
3.04546,0.573025,13419700
4.10898,0.493325,24960500
5.17551,0.439565,39889000
6.24321,0.400218,58226200
7.31145,0.369827,79980800
8.37998,0.345445,105157000
9.44867,0.325323,133757000
10.5175,0.30835,165783000
11.5863,0.293783,201235000


==> Data/UAT/NH_sheet_convergence.csv <==
,2,3,4
1,0.014674419841114,0.012443951964837,0.002564484447605
0.5,0.012639046059294,0.002896223529471,0.002008876051634
0.25,0.002849266929116,0.000876619751558,0.000475443044657
0.125,0.000607677159408,0.000224783518436,0.000112334471706
0.0625,0.000143308532007,5.24637270586241E-05,2.53446629609807E-05
0.03125,3.29034270256406E-05,1.17944439359551E-05,5.62743167937969E-06
0.015625,7.35208882662459E-06,2.60162827011528E-06,1.2494933294121E-06


==> Data/UAT/OG_compressible.csv <==
L1,L3,S,J
1,1,0,1
2.00705,0.736735,3728520,1.08938350859459
3.06453,0.621674,7395960,1.18437514845167
4.13041,0.561376,11602100,1.30166985387836
5.19853,0.528808,16656300,1.45370601677853
6.26734,0.512143,22522900,1.64386344425172
7.33633,0.504693,29004400,1.86867347384867
8.40538,0.502532,35921900,2.12268130925291
9.47442,0.503408,43163100,2.40100386367001
10.5435,0.506034,50666100,2.69987835893629
11.6125,0.509668,58398100,3.0164800729762


==> Data/UAT/OG_incomp_balloon.csv <==
Lambda_1,Lambda_2,Lambda_3,Pressure,Pressure_s
1,1,1,0,0
1.16279,1.1628,0.739597,6087.63,4502.53
1.32538,1.3256,0.569178,9595.22,5460.85
1.4879,1.48837,0.451561,11900.4,5372.37
1.65039,1.65114,0.36697,13605.7,4990.87
1.8129,1.81391,0.304096,15005.2,4560.71
1.97546,1.97669,0.256091,16256.8,4160.82
2.13807,2.13948,0.21861,17452.6,3812.99
2.30074,2.30227,0.188789,18651.1,3518.96
2.46346,2.46508,0.164674,19892.6,3273.85
2.62622,2.6279,0.144898,21207.3,3071.16
2.78901,2.79071,0.12848,22619.2,2904.59
2.95182,2.95353,0.114701,24148.9,2768.56
3.11466,3.11636,0.103025,25814.7,2658.39
3.2775,3.27918,0.0930448,27633.8,2570.15
3.44035,3.442,0.0844474,29622.7,2500.65
3.60321,3.60482,0.0769887,31797.2,2447.22
3.76607,3.76764,0.0704763,34173.3,2407.69
3.92893,3.93045,0.0647565,36766.8,2380.25
4.09179,4.09327,0.0597059,39593.8,2363.41
4.25464,4.25608,0.0552239,42670.3,2355.91
4.41749,4.41889,0.0512284,46012.8,2356.69


==> Data/UAT/OG_incompressible.csv <==
L1,L3,S
1,1,0
1.99247,0.708442,4246330
3.04546,0.573025,9649460
4.10898,0.493325,18284100
5.17551,0.439565,34190100
6.24321,0.400218,64140100
7.31145,0.369827,118364000
8.37998,0.345445,211262000
9.44867,0.325323,362120000
10.5175,0.30835,595820000
11.5863,0.293783,943557000


==> Data/UAT/OG_sheet_convergence.csv <==
,2,3,4
1,0.036823289278053,0.028555517172314,0.008048821534682
0.5,0.029278714844165,0.008543986720986,0.005733755947321
0.25,0.007917949290838,0.002546820960523,0.001177966378014
0.125,0.001636458314717,0.000529213094507,0.000254745812526
0.0625,0.000344556007293,0.000113220747558,4.96502211899119E-05
0.03125,6.9633238754658E-05,2.09751116758503E-05,8.63821752143546E-06
0.015625,1.24885948664347E-05,3.50454815769909E-06,1.50288961784101E-06


==> Data/Wrinkling/ANSYS.csv <==
SHELL181,ampl,SHELL281,ampl
0.005,0.000221285714286,0.0025,0.000490928571429
0.01,0.000592928571429,0.005,0.001105
0.015,0.0013495,0.0075,0.001897142857143
0.02,0.003750142857143,0.01,0.002958285714286
0.025,0.380316285714286,0.0125,0.004454357142857
0.03,1.23159635714286,0.015,0.006724
0.035,1.652786,0.0175,0.010582714285714
0.04,1.94550507142857,0.02,0.0186205
0.045,2.16536128571429,0.0225,0.045719
0.05,2.34126178571429,0.025,0.434172785714286
0.055,2.49642821428571,0.0275,0.923886571428571
0.06,2.62501242857143,0.03,1.22769842857143
0.065,2.73222092857143,0.0325,1.4570925
0.07,2.8218325,0.035,1.644537
0.075,2.89670085714286,0.0375,1.80281135714286
0.08,2.95904528571429,0.04,1.93890114285714
0.085,3.01063164285714,0.0425,2.05832985714286
0.09,3.05289057142857,0.045,2.16523385714286
0.095,3.08699828571429,0.0475,2.26035057142857
0.1,3.11393392857143,0.05,2.34540507142857
0.105,3.13452092857143,0.0525,2.42174542857143
0.11,3.149458,0.055,2.49238785714286
0.115,3.15934257142857,0.0575,2.5568115
0.12,3.16468892857143,0.06,2.61526857142857
0.125,3.16594235714286,0.0625,2.6683645
0.13,3.16349021428571,0.065,2.71661664285714
0.135,3.15767128571429,0.0675,2.760471
0.14,3.14878271428571,0.07,2.80163142857143
0.145,3.13708642857143,0.0725,2.83996085714286
0.15,3.12281357142857,0.075,2.87492307142857
0.155,3.10616885714286,0.0775,2.90677785714286
0.16,3.08733407142857,0.08,2.93575714285714
0.165,3.06804235714286,0.0825,2.96206885714286
0.17,3.05146535714286,0.085,2.98590035714286
0.175,3.03279407142857,0.0875,3.00742092857143
0.18,3.01214657142857,0.09,3.02678428571429
0.185,2.98962942857143,0.0925,3.04534435714286
0.19,2.96533878571429,0.095,3.06253078571429
0.195,2.93936121428571,0.0975,3.0779235
0.2,2.9117745,0.1,3.09162735714286
0.205,2.88264842857143,0.1025,3.10373878571429
0.21,2.85204542857143,0.105,3.11434678571429
0.215,2.82002085714286,0.1075,3.1235335
0.22,2.78662364285714,0.11,3.13137507142857
0.225,2.75189657142857,0.1125,3.13794207142857
0.23,2.71587642857143,0.115,3.14330007142857
0.235,2.6785945,0.1175,3.14751007142857
0.24,2.6400765,0.12,3.15062885714286
0.245,2.60034264285714,0.1225,3.15270935714286
0.25,2.55940785714286,0.125,3.15380114285714
0.255,2.51728178571429,0.1275,3.15501764285714
0.26,2.47396842857143,0.13,3.15547385714286
0.265,2.42946614285714,0.1325,3.15504621428571
0.27,2.38376742857143,0.135,3.15377242857143
0.275,2.33685864285714,0.1375,3.15168778571428
0.28,2.28871935714286,0.14,3.14882571428571
0.285,2.23932185714286,0.1425,3.14521757142857
0.29,2.1886305,0.145,3.140893
0.295,2.13660078571429,0.1475,3.13587978571429
0.3,2.08317821428571,0.15,3.13020421428571
0.305,2.02829664285714,0.1525,3.12389114285714
0.31,1.97187671428571,0.155,3.11696414285714
0.315,1.91382342857143,0.1575,3.10944521428571
0.32,1.85402321428571,0.16,3.10135535714286
0.325,1.79233971428571,0.1625,3.09271442857143
0.33,1.72860928571429,0.165,3.08354107142857
0.335,1.66263371428571,0.1675,3.07385314285714
0.34,1.59417107142857,0.17,3.06366742857143
0.345,1.52292292857143,0.1725,3.05299971428571
0.35,1.44851607142857,0.175,3.04186514285714
0.355,1.37047557142857,0.1775,3.03027785714286
0.36,1.288184,0.18,3.01825142857143
0.365,1.20081714285714,0.1825,3.00579864285714
0.37,1.10723607142857,0.185,2.9929315
0.375,1.00579585714286,0.1875,2.9796615
0.38,0.893973714285714,0.19,2.96636357142857
0.385,0.767563,0.1925,2.95293021428571
0.39,0.618627785714286,0.195,2.93910607142857
0.395,0.429243071428571,0.1975,2.92490057142857
0.4,0.174682,0.2,2.91032242857143
0.405,0.058897214285714,0.2025,2.89538
0.41,0.0335975,0.205,2.88008107142857
0.415,0.023450071428571,0.2075,2.86443292857143
0.42,0.0180105,0.21,2.84844264285714
0.425,0.014623714285714,0.2125,2.83211657142857
0.43,0.0123135,0.215,2.81546092857143
0.435,0.010637642857143,0.2175,2.79848128571429
0.44,0.009366857142857,0.22,2.78118307142857
0.445,0.008370428571429,0.2225,2.76357114285714
0.45,0.007568357142857,0.225,2.74565007142857
0.455,0.006909357142857,0.2275,2.72742414285714
0.46,0.006358857142857,0.23,2.708897
0.465,0.005891785714286,0.2325,2.69007235714286
0.47,0.005490571428571,0.235,2.67095328571429
0.475,0.005142428571429,0.2375,2.6515425
0.48,0.004837428571429,0.24,2.63184264285714
0.485,0.004568142857143,0.2425,2.61185578571429
0.49,0.004328714285714,0.245,2.59158378571429
0.495,0.0041145,0.2475,2.571028
0.5,0.003921785714286,0.25,2.55018971428571
,,0.2525,2.52906964285714
,,0.255,2.50766835714286
,,0.2575,2.48598585714286
,,0.26,2.46402207142857
,,0.2625,2.44177628571429
,,0.265,2.41924764285714
,,0.2675,2.39643485714286
,,0.27,2.37333614285714
,,0.2725,2.3499495
,,0.275,2.32627235714286
,,0.2775,2.30230192857143
,,0.28,2.27803464285714
,,0.2825,2.25346685714286
,,0.285,2.22859407142857
,,0.2875,2.20341164285714
,,0.29,2.177914
,,0.2925,2.15209535714286
,,0.295,2.125949
,,0.2975,2.09946778571429
,,0.3,2.07264378571429
,,0.3025,2.04546828571429
,,0.305,2.01793171428571
,,0.3075,1.99002378571429
,,0.31,1.96173314285714
,,0.3125,1.93304742857143
,,0.315,1.90395307142857
,,0.3175,1.87443528571429
,,0.32,1.84447792857143
,,0.3225,1.81406342857143
,,0.325,1.78317228571429
,,0.3275,1.75178342857143
,,0.33,1.71987342857143
,,0.3325,1.68741664285714
,,0.335,1.65438464285714
,,0.3375,1.62074607142857
,,0.34,1.58646614285714
,,0.3425,1.55150607142857
,,0.345,1.51582242857143
,,0.3475,1.47936671428571
,,0.35,1.442084
,,0.3525,1.40391221428571
,,0.355,1.3647805
,,0.3575,1.32460778571429
,,0.36,1.28330028571429
,,0.3625,1.24074892857143
,,0.365,1.1968255
,,0.3675,1.15137785714286
,,0.37,1.10422307142857
,,0.3725,1.05513864285714
,,0.375,1.00384878571429
,,0.3775,0.950005571428572
,,0.38,0.893159571428571
,,0.3825,0.832713571428571
,,0.385,0.767845071428571
,,0.3875,0.697367785714286
,,0.39,0.619463214285714
,,0.3925,0.531093357142857
,,0.395,0.426501928571429
,,0.3975,0.292599428571429
,,0.4,0.1140635
,,0.4025,0.038167428571429
,,0.405,0.021170142857143
,,0.4075,0.014227071428571
,,0.41,0.010467785714286
,,0.4125,0.008112071428571
,,0.415,0.006496214285714
,,0.4175,0.005390928571429
,,0.42,0.004823
,,0.4225,0.004379
,,0.425,0.004021571428571
,,0.4275,0.003727785714286
,,0.43,0.003482785714286
,,0.4325,0.003280142857143
,,0.435,0.0031065
,,0.4375,0.002956071428571
,,0.44,0.002827214285714
,,0.4425,0.002716428571429
,,0.445,0.002618214285714
,,0.4475,0.002532642857143
,,0.45,0.002458857142857
,,0.4525,0.002392571428571
,,0.455,0.002335071428571
,,0.4575,0.002285
,,0.46,0.0022395
,,0.4625,0.002201571428571
,,0.465,0.0021675
,,0.4675,0.002137428571429
,,0.47,0.002112571428571
,,0.4725,0.002089857142857
,,0.475,0.002071642857143
,,0.4775,0.002055785714286
,,0.48,0.002042142857143
,,0.4825,0.002031928571429
,,0.485,0.002022571428571
,,0.4875,0.0020165
,,0.49,0.002011571428571
,,0.4925,0.002007857142857
,,0.495,0.002006571428571
,,0.4975,0.002005571428571
,,0.5,0.0020065
,,0.5025,0.002008357142857
,,0.505,0.002010285714286
,,0.5075,0.002014428571429
,,0.51,0.002018642857143
,,0.5125,0.002022785714286
,,0.515,0.002028928571429
,,0.5175,0.002034928571429
,,0.52,0.002040785714286
,,0.5225,0.002047785714286
,,0.525,0.002055071428571
,,0.5275,0.002062214285714
,,0.53,0.002069285714286
,,0.5325,0.0020775
,,0.535,0.002085571428571
,,0.5375,0.002093357142857
,,0.54,0.002100928571429
,,0.5425,0.002109357142857
,,0.545,0.002117785714286
,,0.5475,0.002125928571429
,,0.55,0.002133857142857
,,0.5525,0.002141642857143
,,0.555,0.002149928571429
,,0.5575,0.002158214285714
,,0.56,0.002166357142857
,,0.5625,0.002174214285714
,,0.565,0.002181857142857
,,0.5675,0.002189357142857
,,0.57,0.002196785714286
,,0.5725,0.002204714285714
,,0.575,0.002212357142857
,,0.5775,0.002219857142857
,,0.58,0.002227142857143
,,0.5825,0.002234214285714
,,0.585,0.002241214285714
,,0.5875,0.002247928571429
,,0.59,0.0022545
,,0.5925,0.002261142857143
,,0.595,0.002268
,,0.5975,0.002274642857143
,,0.6,0.002281214285714
,,0.6025,0.002287571428571
,,0.605,0.002293785714286
,,0.6075,0.002299857142857
,,0.61,0.002305785714286
,,0.6125,0.002311571428571
,,0.615,0.002317214285714
,,0.6175,0.002322714285714
,,0.62,0.002328142857143
,,0.6225,0.002333428571429
,,0.625,0.002338571428571
,,0.6275,0.002343928571429
,,0.63,0.002349214285714
,,0.6325,0.002354428571429
,,0.635,0.0023595
,,0.6375,0.002364428571429
,,0.64,0.002369285714286
,,0.6425,0.002374
,,0.645,0.002378642857143
,,0.6475,0.002383214285714
,,0.65,0.002387642857143
,,0.6525,0.002392
,,0.655,0.002396285714286
,,0.6575,0.002400428571429
,,0.66,0.0024045
,,0.6625,0.0024085
,,0.665,0.002412428571429
,,0.6675,0.002416214285714
,,0.67,0.00242
,,0.6725,0.002423642857143
,,0.675,0.002427214285714
,,0.6775,0.002430785714286
,,0.68,0.002434214285714
,,0.6825,0.002437571428571
,,0.685,0.002440857142857
,,0.6875,0.002444214285714
,,0.69,0.002447571428571
,,0.6925,0.002450928571429
,,0.695,0.002454142857143
,,0.6975,0.002457357142857
,,0.7,0.002460428571429
,,0.7025,0.0024635
,,0.705,0.0024665
,,0.7075,0.002469428571429
,,0.71,0.002472285714286
,,0.7125,0.002475071428571
,,0.715,0.002477857142857
,,0.7175,0.002480571428571
,,0.72,0.002483214285714
,,0.7225,0.002485785714286
,,0.725,0.002488357142857
,,0.7275,0.002490857142857
,,0.73,0.002493285714286
,,0.7325,0.002495642857143
,,0.735,0.002498
,,0.7375,0.002500357142857
,,0.74,0.002502571428571
,,0.7425,0.002504785714286
,,0.745,0.002507
,,0.7475,0.002509071428571
,,0.75,0.002511214285714
,,0.7525,0.002513214285714
,,0.755,0.002515214285714
,,0.7575,0.002517214285714
,,0.76,0.002519142857143
,,0.7625,0.002521
,,0.765,0.002522857142857
,,0.7675,0.002524642857143
,,0.77,0.002526428571429
,,0.7725,0.002528214285714
,,0.775,0.002529857142857
,,0.7775,0.002531571428571
,,0.78,0.002533214285714
,,0.7825,0.002534785714286
,,0.785,0.002536357142857
,,0.7875,0.002537928571429
,,0.79,0.002539428571429
,,0.7925,0.002540928571429
,,0.795,0.002542357142857
,,0.7975,0.002543785714286
,,0.8,0.002545214285714
,,0.8025,0.002546571428571
,,0.805,0.002547857142857
,,0.8075,0.002549214285714
,,0.81,0.0025505
,,0.8125,0.002551714285714
,,0.815,0.002553
,,0.8175,0.002554214285714
,,0.82,0.002555357142857
,,0.8225,0.0025565
,,0.825,0.002557642857143
,,0.8275,0.002558785714286
,,0.83,0.002559857142857
,,0.8325,0.002560928571429
,,0.835,0.002561928571429
,,0.8375,0.002562928571429
,,0.84,0.002563928571429
,,0.8425,0.002564928571429
,,0.845,0.002565928571429
,,0.8475,0.002566928571429
,,0.85,0.002567928571429
,,0.8525,0.002568857142857
,,0.855,0.002569785714286
,,0.8575,0.002570714285714
,,0.86,0.002571571428571
,,0.8625,0.0025725
,,0.865,0.002573357142857
,,0.8675,0.002574142857143
,,0.87,0.002575
,,0.8725,0.002575785714286
,,0.875,0.002576571428571
,,0.8775,0.002577357142857
,,0.88,0.002578071428571
,,0.8825,0.002578785714286
,,0.885,0.0025795
,,0.8875,0.002580214285714
,,0.89,0.002580857142857
,,0.8925,0.002581571428571
,,0.895,0.002582214285714
,,0.8975,0.002582857142857
,,0.9,0.002583428571429
,,0.9025,0.002584071428571
,,0.905,0.002584642857143
,,0.9075,0.002585214285714
,,0.91,0.002585714285714
,,0.9125,0.002586285714286
,,0.915,0.002586785714286
,,0.9175,0.002587357142857
,,0.92,0.002587857142857
,,0.9225,0.002588285714286
,,0.925,0.002588785714286
,,0.9275,0.002589214285714
,,0.93,0.002589714285714
,,0.9325,0.002590142857143
,,0.935,0.002590571428571
,,0.9375,0.002590928571429
,,0.94,0.002591357142857
,,0.9425,0.002591714285714
,,0.945,0.002592071428571
,,0.9475,0.0025925
,,0.95,0.002592785714286
,,0.9525,0.002593142857143
,,0.955,0.0025935
,,0.9575,0.002593785714286
,,0.96,0.002594071428571
,,0.9625,0.002594428571429
,,0.965,0.002594714285714
,,0.9675,0.002594928571429
,,0.97,0.002595214285714
,,0.9725,0.0025955
,,0.975,0.002595714285714
,,0.9775,0.002595928571429
,,0.98,0.002596214285714
,,0.9825,0.002596428571429
,,0.985,0.002596571428571
,,0.9875,0.002596785714286
,,0.99,0.002597
,,0.9925,0.002597142857143
,,0.995,0.002597357142857
,,0.9975,0.0025975
,,1,0.002597642857143


==> Data/Wrinkling/IGA_Quart_r5e2_MR.csv <==
eps,ampl
0.003310114285714,7.69614285714286E-17
0.0066203,1.72183571428571E-16
0.009930571428571,7.10685714285714E-16
0.013240857142857,5.31633571428571E-15
0.016551142857143,8.90657142857143E-14
0.019861571428572,8.22907142857143E-14
0.023171928571429,9.68828571428571E-14
0.025520857142857,0.106199285714286
0.028817928571429,0.937835714285714
0.032123357142857,1.30090714285714
0.035429714285714,1.56092142857143
0.0387365,1.76506428571429
0.042043571428572,1.93544285714286
0.045350857142857,2.07871428571429
0.048658285714286,2.20092142857143
0.051965928571429,2.30612857142857
0.055273714285714,2.39828571428571
0.058581642857143,2.48142857142857
0.061889642857143,2.55447142857143
0.065197714285714,2.61872142857143
0.068505857142857,2.67526428571429
0.071814285714286,2.72497857142857
0.075122142857143,2.76860714285714
0.078430714285714,2.80677857142857
0.081739285714286,2.84090714285714
0.085047857142857,2.87261428571429
0.088355714285714,2.90021428571428
0.091664285714286,2.92404285714286
0.094972857142857,2.94440714285714
0.098281428571429,2.96157142857143
0.10159,2.97576428571429
0.104897857142857,2.98721428571429
0.108206428571429,2.99609285714286
0.111514285714286,3.00257857142857
0.114822857142857,3.00682142857143
0.118130714285714,3.00895714285714
0.121439285714286,3.00912142857143
0.124747142857143,3.00740714285714
0.128055,3.00392857142857
0.131362857142857,2.99877857142857
0.13467,2.99227142857143
0.137977857142857,2.9855
0.141285,2.97722857142857
0.144592857142857,2.96751428571429
0.1479,2.95642142857143
0.151207142857143,2.94399285714286
0.154514285714286,2.93029285714286
0.157820714285714,2.91535714285714
0.161127142857143,2.89922857142857
0.164434285714286,2.88194285714286
0.167740714285714,2.86353571428571
0.171046428571429,2.84404285714286
0.174352857142857,2.82347857142857
0.177658571428571,2.80187857142857
0.180964285714286,2.77925714285714
0.18427,2.75564285714286
0.187575714285714,2.73104285714286
0.190880714285714,2.70547857142857
0.194186428571429,2.67895
0.197491428571429,2.65147857142857
0.200795714285714,2.62306428571429
0.204100714285714,2.59371428571429
0.207405,2.56342857142857
0.210709285714286,2.53220714285714
0.214013571428571,2.50005
0.217317142857143,2.46694285714286
0.220620714285714,2.43288571428571
0.223924285714286,2.39785714285714
0.227227857142857,2.36184285714286
0.230531428571429,2.32483571428571
0.233834285714286,2.28680714285714
0.237137142857143,2.24772857142857
0.24044,2.20757142857143
0.243742142857143,2.16629285714286
0.247044285714286,2.12386428571429
0.250346428571429,2.08023571428571
0.253648571428571,2.03535
0.256950714285714,1.98913571428571
0.260252142857143,1.94153571428571
0.263553571428571,1.89245714285714
0.266855,1.8418
0.270155714285714,1.78946428571429
0.273456428571428,1.73530714285714
0.276757142857143,1.67917857142857
0.280057857142857,1.62089285714286
0.283357857142857,1.56022857142857
0.286658571428571,1.49691428571429
0.289958571428571,1.43062142857143
0.293257857142857,1.36093571428571
0.296557857142857,1.28732857142857
0.299857142857143,1.20909285714286
0.303156428571429,1.12530714285714
0.306455714285714,1.03462142857143
0.309754285714286,0.935078571428571
0.313053571428571,0.823485714285714
0.316351428571429,0.694079285714286
0.31965,0.534118571428571
0.322947857142857,0.297965714285714
0.326245,1.10299285714286E-13
0.329542142857143,1.63105714285714E-14
0.33284,1.28048571428571E-13
0.336137142857143,4.15362142857143E-14
0.339434285714286,2.43799285714286E-14
0.342731428571428,2.28807142857143E-14
0.346028571428571,2.65423571428571E-14
0.349325,4.38847142857143E-14
0.352622142857143,3.27819285714286E-14
0.355918571428571,1.26488571428571E-14
0.359215,2.46160714285714E-14
0.362510714285714,3.13894285714286E-14
0.365807142857143,2.73495714285714E-14
0.369102857142857,4.20876428571429E-14
0.372399285714286,2.21011428571429E-14
0.375695,4.17892857142857E-14
0.378990714285714,3.84845714285714E-14
0.382285714285714,3.02583571428571E-14
0.385581428571429,3.60337857142857E-14
0.388876428571428,3.26892857142857E-14
0.392172142857143,4.52683571428571E-14
0.395467142857143,2.18692142857143E-14
0.398762142857143,2.65167857142857E-14
0.402057142857143,4.8592E-14
0.405351428571429,3.77513571428571E-14
0.408646428571428,5.10281428571428E-14
0.411940714285714,3.24063571428571E-14
0.415235714285714,4.15372857142857E-14
0.41853,4.65580714285714E-14
0.421824285714286,4.02305E-14
0.425118571428571,4.13380714285714E-14
0.428412857142857,4.0042E-14
0.431706428571428,4.09873571428571E-14
0.435000714285714,3.50998571428571E-14
0.438294285714286,3.40013571428571E-14
0.441588571428571,3.21852142857143E-14
0.444882142857143,2.20392857142857E-14
0.448175714285714,1.71454285714286E-14
0.451469285714286,2.31582142857143E-14
0.454762857142857,2.42120714285714E-14
0.458056428571429,2.26269285714286E-14
0.46135,1.89702857142857E-14
0.464643571428571,2.97512857142857E-14
0.467936428571429,1.40596428571429E-14
0.47123,1.53486428571429E-14
0.474522857142857,1.89167142857143E-14
0.477816428571429,2.19795714285714E-14
0.481109285714286,2.28252142857143E-14
0.484402142857143,1.54757142857143E-14
0.487695714285714,2.19278571428571E-14
0.490988571428571,2.01284285714286E-14
0.494281428571428,1.88696428571429E-14


==> Data/Wrinkling/IGA_Quart_r5e2_OG.csv <==
eps,ampl
0.003310271428571,3.10907142857143E-16
0.006620935714286,1.85907857142857E-16
0.009932,3.23488571428571E-16
0.013243357142857,3.32530714285714E-15
0.016555142857143,5.84745714285714E-14
0.019867285714286,1.05692142857143E-13
0.023179714285714,2.45755E-13
0.025591785714286,0.106759285714286
0.028892142857143,0.920814285714286
0.032200714285714,1.27394285714286
0.035510571428572,1.52446428571429
0.038821142857143,1.72225714285714
0.042132285714286,1.88362857142857
0.045444,2.01775
0.048756285714286,2.13064285714286
0.052068928571429,2.22937142857143
0.055382142857143,2.31532857142857
0.058695714285714,2.38942142857143
0.062009714285714,2.45332857142857
0.065324142857143,2.50837142857143
0.068639,2.55565
0.071954285714286,2.59775714285714
0.07527,2.63572142857143
0.078585714285714,2.6682
0.081902142857143,2.69572857142857
0.085218571428572,2.71875714285714
0.088535714285714,2.7377
0.091852857142857,2.75289285714286
0.095170714285714,2.76466428571429
0.098488571428571,2.77327142857143
0.101806428571429,2.77896428571429
0.105125,2.78248571428571
0.108443571428571,2.78559285714286
0.111762142857143,2.78631428571429
0.115081428571429,2.78479285714286
0.118400714285714,2.78117142857143
0.12172,2.77557857142857
0.12504,2.76812142857143
0.12836,2.7589
0.13168,2.74802857142857
0.135,2.73557142857143
0.138320714285714,2.72162142857143
0.141641428571429,2.70625
0.144962142857143,2.68951428571429
0.148282857142857,2.67147857142857
0.151604285714286,2.65219285714286
0.154925714285714,2.63171428571429
0.158247142857143,2.61008571428571
0.161568571428571,2.58735
0.16489,2.56353571428571
0.168212142857143,2.53868571428571
0.171533571428571,2.51322142857143
0.174855714285714,2.48767142857143
0.178177857142857,2.4611
0.1815,2.43353571428571
0.184822142857143,2.40499285714286
0.188144285714286,2.37548571428571
0.191467142857143,2.34502857142857
0.194789285714286,2.31362142857143
0.198112142857143,2.28127142857143
0.201435,2.24797857142857
0.204757857142857,2.21375
0.208080714285714,2.17857142857143
0.211403571428571,2.14244285714286
0.214726428571429,2.10534285714286
0.218049285714286,2.06725714285714
0.221372142857143,2.02816428571429
0.224695714285714,1.98804285714286
0.228018571428571,1.94685714285714
0.231341428571429,1.90457142857143
0.234665,1.86113571428571
0.237987857142857,1.81650714285714
0.241311428571429,1.77061428571429
0.244635,1.72339285714286
0.247957857142857,1.67475
0.251281428571429,1.62458571428571
0.254605,1.57278571428571
0.257928571428571,1.51920714285714
0.261251428571429,1.46367142857143
0.264575,1.40598571428571
0.267898571428571,1.34588571428571
0.271222142857143,1.28306428571429
0.274545714285714,1.21711428571429
0.277869285714286,1.14753571428571
0.281192857142857,1.07364285714286
0.284516428571429,0.9945
0.28784,0.90875
0.291162857142857,0.81435
0.294486428571429,0.707874285714286
0.29781,0.582772142857143
0.301133571428571,0.42287
0.304455714285714,0.136854285714286
0.307779285714286,2.01352142857143E-10
0.311102142857143,1.95172142857143E-13
0.314425,6.67885714285714E-14
0.317748571428571,1.02757142857143E-14
0.321071428571429,1.19235E-14
0.324395,1.83635714285714E-14
0.327717857142857,7.85978571428571E-14
0.331040714285714,6.75927857142857E-14
0.334364285714286,4.95384285714286E-14
0.337687142857143,7.04272142857143E-14
0.341010714285714,7.442E-14
0.344333571428571,5.52257857142857E-14
0.347656428571429,3.01755714285714E-14
0.35098,4.63165E-14
0.354302857142857,3.25497857142857E-14
0.357625714285714,2.40028571428571E-14
0.360948571428571,2.45639285714286E-14
0.364272142857143,9.55507142857143E-15
0.367595,2.81401428571429E-14
0.370917857142857,1.34183571428571E-14
0.374240714285714,1.21253571428571E-14
0.377563571428571,1.42496428571429E-14
0.380886428571428,1.95448571428571E-14
0.38421,1.11827857142857E-14
0.387532857142857,2.51572857142857E-14
0.390855714285714,1.77938571428571E-14
0.394178571428571,1.63467857142857E-14
0.397501428571428,2.57368571428571E-14
0.400823571428571,2.64720714285714E-14
0.404146428571428,2.43677142857143E-14
0.407469285714286,2.75874285714286E-14
0.410792142857143,2.9995E-14
0.414115,1.81715E-14
0.417437142857143,1.60262142857143E-14
0.42076,1.39899285714286E-14
0.424082857142857,1.45731428571429E-14
0.427405,1.97863571428571E-14
0.430727857142857,1.81882857142857E-14
0.43405,2.72128571428571E-14
0.437372857142857,1.95533571428571E-14
0.440695,1.72258571428571E-14
0.444017857142857,1.81127857142857E-14
0.44734,1.85195E-14
0.450662142857143,2.24101428571429E-14
0.453985,1.94533571428571E-14
0.457307142857143,1.63165E-14
0.460629285714286,1.54534285714286E-14
0.463951428571429,1.37799285714286E-14
0.467273571428571,1.68384285714286E-14
0.470595714285714,1.91551428571429E-14
0.473917857142857,1.85378571428571E-14
0.47724,1.60558571428571E-14
0.480562142857143,1.45454285714286E-14
0.483883571428571,1.56692142857143E-14
0.487205714285714,1.77497142857143E-14
0.490527857142857,1.86557857142857E-14
0.493849285714286,1.41015714285714E-14
0.497171428571429,1.92118571428571E-14


==> Data/Wrinkling/LSDynaFull.csv <==
eps,ampl
0,0
0.00499999988825,0.001517693869714
0.0099999997765,0.002530042755643
0.0149999996645,0.005605378620571
0.019999999553,0.013183763284286
0.02499999851,0.055389535347143
0.029999997467,0.586945723207143
0.0349999964235,1.62546826257143
0.0399999953805,1.91611988207143
0.0449999943375,2.14133539371429
0.0499999932945,2.32983252828571
0.05499999225,2.46894551171429
0.05999999121,2.59271519521429
0.064999990165,2.69207251921429
0.069999992845,2.77595179421428
0.07499999553,2.84686982628571
0.07999999821,2.90505864792857
0.085000000895,2.95253715342857
0.090000003575,2.99068114585714
0.09500000626,3.0229966555
0.10000000894,3.04866901464286
0.105000011625,3.06793408735714
0.110000014305,3.081055837
0.115000016985,3.08862860714286
0.12000001967,3.09164630514286
0.1250000149,3.09006635628571
0.130000010135,3.08512726
0.135000005365,3.07813499657143
0.140000000595,3.06731164457143
0.14499999583,3.05359853164286
0.14999999106,3.03680918042857
0.15499998629,3.01720329692857
0.159999981525,2.99444879807143
0.164999976755,2.96948168957143
0.169999971985,2.942230446
0.174999967215,2.91229231014286
0.17999996245,2.88032570057143
0.18499995768,2.84614733285714
0.18999995291,2.81135227
0.194999948145,2.77468966585714
0.199999943375,2.73614355492857
0.204999938605,2.695851028
0.20999993384,2.65373204435714
0.21499992907,2.60922802342857
0.2199999243,2.56324942621429
0.224999919535,2.51552249707143
0.229999914765,2.4679007275
0.234999909995,2.4164627705
0.23999990523,2.36325455564286
0.24499990046,2.308260543
0.24999989569,2.25114247628571
0.254999905825,2.19216474464286
0.259999901055,2.13104231014286
0.26499989629,2.06792631321429
0.26999989152,2.00237184764286
0.27499988675,1.93431569
0.279999881985,1.86349089657143
0.284999877215,1.79012737107143
0.289999872445,1.71370186978571
0.29499986768,1.6334931765
0.29999986291,1.54965264457143
0.30499985814,1.46059936714286
0.309999853375,1.36685126592857
0.314999848605,1.26664957828571
0.319999843835,1.15878220114286
0.324999839065,1.04176359514286
0.3299998343,0.921180525
0.33499982953,0.778397917714286
0.33999982476,0.620810102135714
0.344999819995,0.243550219707143
0.349999815225,0.030923368675714
0.354999810455,0.006236947540714
0.35999980569,0.004125617644071
0.36499980092,0.003511726390571
0.36999979615,0.003178557381
0.374999791385,0.002964639237929
0.379999786615,0.002818600582286
0.384999781845,0.002720255205143
0.38999977708,0.002646371181714
0.39499977231,0.002590430085571
0.39999976754,0.002548875428571
0.404999762775,0.002517806258
0.409999758005,0.002493022475357
0.414999753235,0.002473263469143
0.41999974847,0.002458002044071
0.4249997437,0.002447051935786
0.42999973893,0.002438294177429
0.434999734165,0.002431053975929
0.439999729395,0.002425203066571
0.444999724625,0.002420489077571
0.44999971986,0.002416573780857
0.45499971509,0.002414658748786
0.45999971032,0.002413221019571
0.464999705555,0.002412238349571
0.469999700785,0.002411559190857
0.474999696015,0.002411087708786
0.47999969125,0.002410900197
0.48499968648,0.002411010791571
0.48999968171,0.002411181464714
0.494999676945,0.002411517614
0.5,0.002411727577286


==> Data/Wrinkling/LSDynaReduced.csv <==
eps,ampl
0,0
0.00499999988825,0.000976915180214
0.0099999997765,0.002383353629357
0.0149999996645,0.005032942863214
0.019999999553,0.012973340926429
0.02499999851,0.058879909505
0.029999997467,0.852578505857143
0.0349999964235,1.31701188428571
0.0399999953805,1.62685779585714
0.0449999943375,1.87807913335714
0.0499999932945,2.078338606
0.05499999225,2.24564416071429
0.05999999121,2.37705835271429
0.064999990165,2.48576977421429
0.069999992845,2.57766800264286
0.07499999553,2.65556254557143
0.07999999821,2.72014183657143
0.085000000895,2.7730667165
0.090000003575,2.81487022128571
0.09500000626,2.85000162464286
0.10000000894,2.87898459607143
0.105000011625,2.90108025071429
0.110000014305,2.91651359628571
0.115000016985,2.92626278742857
0.12000001967,2.93087001357143
0.1250000149,2.93091684578571
0.130000010135,2.92760027307143
0.135000005365,2.919262009
0.140000000595,2.90950110978571
0.14499999583,2.89561386621429
0.14999999106,2.87837215835714
0.15499998629,2.85841460735714
0.159999981525,2.8354898095
0.164999976755,2.80993133785714
0.169999971985,2.78139327257143
0.174999967215,2.75058959214286
0.17999996245,2.71757564371429
0.18499995768,2.68192610571429
0.18999995291,2.644667668
0.194999948145,2.60580373664286
0.199999943375,2.56482980078571
0.204999938605,2.52170796907143
0.20999993384,2.47642759764286
0.21499992907,2.42923774892857
0.2199999243,2.3797426905
0.224999919535,2.32816870721429
0.229999914765,2.27410431421429
0.234999909995,2.220436292
0.23999990523,2.1610824125
0.24499990046,2.09782102278571
0.24999989569,2.03575279028571
0.254999905825,1.97511932678571
0.259999901055,1.90663167407143
0.26499989629,1.83035986764286
0.26999989152,1.75480533921429
0.27499988675,1.67180661642857
0.279999881985,1.60661967735714
0.284999877215,1.5087541725
0.289999872445,1.41646787521429
0.29499986768,1.31920863478571
0.29999986291,1.22270019992857
0.30499985814,1.09478033014286
0.309999853375,0.956033596
0.314999848605,0.801953779785714
0.319999843835,0.605158028857143
0.324999839065,0.52803951715
0.3299998343,0.097658112642857
0.33499982953,0.009487283282857
0.33999982476,0.020137066687143
0.344999819995,0.016471971425
0.349999815225,0.013730012246429
0.354999810455,0.011942856612143
0.35999980569,0.010608176567857
0.36499980092,0.009594005366429
0.36999979615,0.008808596092857
0.374999791385,0.008153491320714
0.379999786615,0.007638187214286
0.384999781845,0.007200692614286
0.38999977708,0.006839788485571
0.39499977231,0.006516293589286
0.39999976754,0.006253655634
0.404999762775,0.005982680678643
0.409999758005,0.005795461142286
0.414999753235,0.005620318448286
0.41999974847,0.005446505383571
0.4249997437,0.005303236788929
0.42999973893,0.005211300698929
0.434999734165,0.005041455317786
0.439999729395,0.004931379226071
0.444999724625,0.004837619988929
0.44999971986,0.004742201417714
0.45499971509,0.004661892723714
0.45999971032,0.004588751055857
0.464999705555,0.004510065939786
0.469999700785,0.004449525814786
0.474999696015,0.004386216668143
0.47999969125,0.004325365132143
0.48499968648,0.004275222142643
0.48999968171,0.004225233819214
0.494999676945,0.004178008280857
0.5,0.004133784178929


==> Data/Wrinkling/LSDynaS-RReduced.csv <==
eps,ampl
0,0
0.00499999988825,9.57224009285714E-06
0.0099999997765,2.84367453264286E-05
0.0149999996645,6.29061365285714E-05
0.019999999553,0.000152385707357
0.02499999851,0.000698300989043
0.029999997467,1.20008790064286
0.0349999964235,1.62301819242857
0.0399999953805,1.91368077485714
0.0449999943375,2.13597523314286
0.0499999932945,2.32943977628571
0.05499999225,2.46902406214286
0.05999999121,2.58546641892857
0.064999990165,2.69113736492857
0.069999992845,2.77934691735714
0.07499999553,2.85046526364286
0.07999999821,2.90955241235714
0.085000000895,2.9575575675
0.090000003575,2.9962199075
0.09500000626,3.0261644295
0.10000000894,3.04880908557143
0.105000011625,3.065013034
0.110000014305,3.07519606178571
0.115000016985,3.0800906675
0.12000001967,3.08022115914286
0.1250000149,3.07611759221429
0.130000010135,3.06806990078571
0.135000005365,3.056376321
0.140000000595,3.04148005585714
0.14499999583,3.02349222557143
0.14999999106,3.00270531857143
0.15499998629,2.97927877735714
0.159999981525,2.95334139042857
0.164999976755,2.92520884957143
0.169999971985,2.89487051114286
0.174999967215,2.86251604557143
0.17999996245,2.82817461664286
0.18499995768,2.79198246342857
0.18999995291,2.75403303757143
0.194999948145,2.71433187385714
0.199999943375,2.67293389357143
0.204999938605,2.63009305514286
0.20999993384,2.5855834995
0.21499992907,2.53942459821429
0.2199999243,2.4918334825
0.224999919535,2.44265773464286
0.229999914765,2.39199910842857
0.234999909995,2.33970923085714
0.23999990523,2.285964787
0.24499990046,2.23056354692857
0.24999989569,2.17353531292857
0.254999905825,2.11470850878571
0.259999901055,2.05402501992857
0.26499989629,1.9915301885
0.26999989152,1.92694089242857
0.27499988675,1.86011237757143
0.279999881985,1.7910606095
0.284999877215,1.71947117364286
0.289999872445,1.64489448071429
0.29499986768,1.56715118457143
0.29999986291,1.48585108771429
0.30499985814,1.40015844785714
0.309999853375,1.30988849064286
0.314999848605,1.21342922957143
0.319999843835,1.10955610871429
0.324999839065,0.996679599785714
0.3299998343,0.872804171285714
0.33499982953,0.729146067571429
0.33999982476,0.570535234042857
0.344999819995,0.340671704285714
0.349999815225,0.197688357107143
0.354999810455,0.107585385971429
0.35999980569,0.008476472326429
0.36499980092,0.006797335975429
0.36999979615,0.005359893215714
0.374999791385,0.004423307005429
0.379999786615,0.003764880239
0.384999781845,0.003274602516143
0.38999977708,0.002895762528571
0.39499977231,0.002594297568857
0.39999976754,0.0023502492695
0.404999762775,0.002147774752571
0.409999758005,0.001975977336
0.414999753235,0.001829027314643
0.41999974847,0.001702169330571
0.4249997437,0.001591691605929
0.42999973893,0.001495251698143
0.434999734165,0.001409202065714
0.439999729395,0.001332206011286
0.444999724625,0.001263030156071
0.44999971986,0.001200570633429
0.45499971509,0.001144249108643
0.45999971032,0.001093050065857
0.464999705555,0.0010456985495
0.469999700785,0.001002363257714
0.474999696015,0.000962477185714
0.47999969125,0.000925738173214
0.48499968648,0.0008919549665
0.48999968171,0.0008604168605
0.494999676945,0.000831003230143
0.5,0.000803281883643


==> Data/Wrinkling/PanaitescuExperiment.csv <==
mid x,mid y,top x ,top y,bot x,bot y
-0.000260960334029,0.261419536191146,0,0.51297709923665,1.38777878078145E-17,0.01832061068701
0.017745302713988,0.379479971890372,0.018140589569161,0.629007633587797,0.018140589569161,0.134351145038156
0.035490605427975,1.0597329585383,0.035714285714286,1.29465648854961,0.035714285714286,0.830534351145041
0.053757828810021,2.01264933239635,0.053287981859411,2.22900763358778,0.053854875283447,1.78931297709924
0.071242171189979,2.60576247364722,0.071428571428572,2.85190839694656,0.071428571428572,2.36335877862596
0.089248434237996,2.9599437807449,0.089002267573696,3.2,0.089002267573696,2.71145038167939
0.106993736951983,3.16514406184118,0.107142857142857,3.40763358778626,0.107142857142857,2.91297709923664
0.124739039665971,3.18482080112438,0.124716553287982,3.42595419847328,0.124716553287982,2.93740458015267
0.142745302713988,3.18482080112438,0.142857142857143,3.43206106870229,0.142857142857143,2.93129770992367
0.160490605427975,3.06394940267041,0.160430839002268,3.30992366412213,0.160430839002268,2.81526717557252
0.178496868475992,2.87842586085734,0.178571428571429,3.1267175572519,0.178004535147392,2.6381679389313
0.196503131524008,2.69571328179902,0.196145124716553,2.94351145038167,0.196145124716553,2.44274809160306
0.213987473903967,2.52143359100492,0.214285714285714,2.76641221374045,0.213718820861678,2.27175572519084
0.232254697286013,2.34996486296557,0.231859410430839,2.58931297709923,0.231859410430839,2.10076335877863
0.25,2.06043569922698,0.25,2.30229007633587,0.25,1.80763358778626
0.267745302713988,1.85804638088545,0.267573696145125,2.10076335877862,0.267573696145125,1.60610687022901
0.285490605427975,1.5769501054111,0.285714285714286,1.81374045801526,0.285714285714286,1.31908396946565
0.303496868475992,1.3183415319747,0.30328798185941,1.56335877862595,0.30328798185941,1.06870229007634
0.321503131524008,1.11033028812368,0.321428571428571,1.34961832061068,0.320861678004535,0.867175572519086
0.339248434237996,0.888264230498945,0.339002267573696,1.12977099236641,0.339002267573696,0.641221374045798
0.357254697286013,0.663387210119466,0.357142857142857,0.903816793893127,0.356575963718821,0.415267175572506
0.375260960334029,0.491918482080112,0.374716553287982,0.738931297709935,0.374716553287982,0.244274809160291
0.393267223382046,0.413211524947294,0.392857142857143,0.659541984732834,0.392290249433106,0.164885496183192
0.410751565762004,0.371047083626142,0.410430839002268,0.616793893129782,0.410430839002268,0.122137404580138
0.428757828810021,0.348559381588195,0.428004535147393,0.598473282442758,0.428004535147393,0.103816793893115
0.446242171189979,0.255797610681658,0.446145124716553,0.500763358778636,0.446145124716554,0.006106870228994


==> Figures/Snapping_setup.pgf <==
\begin{figure}[h]
\centering
% \begin{minipage}{0.55\linewidth}
\begin{subfigure}{0.45\linewidth}
\centering
\resizebox{\linewidth}{!}{\input{Figures/SnappingGlobal.pgf}}
\caption{A snapping meta-material with $3\times2.5$ building blocks, of which one is outlined. The total multi-patch consists of 132 patches.}
\label{fig:snapping_meta-material}
\end{subfigure}
\hfill
\begin{subfigure}{0.45\linewidth}
\centering
\resizebox{\linewidth}{!}{\input{Figures/SnappingLocal.pgf}}
\caption{The snapping building block, composed of 15 patches outlines in black.}
\label{fig:snapping_element}
\end{subfigure}
% \end{minipage}
% \hfill
% \begin{minipage}{0.4\linewidth}
% \input{Figures/SnappingData.tex}
% \end{minipage}
\caption{The problem definition for the snapping meta material using a grid of $3\times2.5$ elements (\subref{fig:snapping_meta-material}) with the element geometry as defined in (\subref{fig:snapping_element}). The element dimensions are defined using the thickness of the load bearing part $t_b=1.5\:[\text{mm}]$, the thickness of the snapping part $t_s=1.0\:[\text{mm}]$, the thickness of the gap $t_g=1.0\:[\text{mm}]$ and the thickness of the connectors $t_w=1.5\:[\text{mm}]$, such that the height $h=t_b+t_s+2t_g$. The length of the element is $\ell=10\:[\text{mm}]$ and the amplitude of the cosine wave defining the element shape is given by $a=0.3l$. Since the meta-material has $3\times2.5$ elements, the total width is $W=3\ell$. The height of the total meta-material is given by $H=3h+2t_g+t_s+h_B+h_T$, where $h_B$ and $h_T$ are $h_B=h_T=5t_g$ are the buffer zones on the top and the bottom. The thickness of the specimen (in out-of-plane direction) is $b=3\:[\text{mm}]$. The material is defined using a compressible Neo-Hookean material model with Young's modulus $E=78\:[\text{N}/\text{mm}^2]$ and Poisson ratio $\nu=0.4\:[-]$. The bottom boundary $\Gamma_1$ is fixed using $u_x=u_y=0$ and the top boundary $\Gamma_2$ is fixed in horizontal direction ($u_x=0$) and coupled in vertical direction $u_y$. The load applied on the top boundary is variable defined by $\lambda P$.}
\label{fig:snapping_case}
\end{figure}
